A control variate method driven by diffusion approximation

In this paper we examine a control variate estimator for a quantity that can be expressed as the expectation of a functional of a random process, that is itself the solution of a differential equation driven by fast mean-reverting ergodic forces. The control variate is the expectation of the same functional for the limit diffusion process that approximates the original process when the mean-reversion time goes to zero. To get an efficient control variate estimator, we propose a coupling method to build the original process and the limit diffusion process. We show that the correlation between the two processes indeed goes to one when the mean reversion time goes to zero and we quantify the convergence rate, which makes it possible to characterize the variance reduction of the proposed control variate method. The efficiency of the method is illustrated on a few examples.

==> epp_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  14.8381  741.907  0.0312611  1.56305  0.414582  0.420698  0.420686  0.420494  0.296763  0.000626473  0.000625222  0.997949  0.0106773  0.000490577  0.000490087  
0.04  7.53903  188.476  0.063243  1.58107  0.417272  0.420923  0.420912  0.420494  0.301561  0.00253214  0.00252972  0.997164  0.0107633  0.000986279  0.000985808  
0.06  5.06634  84.439  0.0991879  1.65313  0.421344  0.420725  0.42073  0.420494  0.30398  0.00597017  0.00595127  0.992101  0.0108063  0.00151443  0.00151203  
0.08  3.88998  48.6248  0.129741  1.62176  0.420068  0.420159  0.420158  0.420494  0.311199  0.0104535  0.0103793  0.984532  0.0109339  0.00200395  0.00199682  
0.1  2.94171  29.4171  0.1557  1.557  0.416569  0.420973  0.420845  0.420494  0.294171  0.0158179  0.01557  0.971032  0.0106306  0.00246508  0.00244568  
0.12  2.76166  23.0138  0.190308  1.5859  0.424536  0.418386  0.418578  0.420494  0.331399  0.0231577  0.0228369  0.968764  0.0112832  0.00298266  0.00296193  
0.14  2.11695  15.1211  0.212035  1.51453  0.41421  0.417781  0.417535  0.420494  0.296373  0.0311535  0.0296849  0.930919  0.0106703  0.00345947  0.00337694  
0.16  1.94459  12.1537  0.250615  1.56634  0.425181  0.423769  0.423851  0.420494  0.311134  0.0411532  0.0400984  0.94128  0.0109328  0.0039761  0.00392482  
0.18  1.83063  10.1702  0.272581  1.51434  0.428035  0.420641  0.421277  0.420494  0.329513  0.051547  0.0490646  0.914008  0.011251  0.00444998  0.0043415  
0.2  1.58908  7.94542  0.309158  1.54579  0.426583  0.422433  0.422792  0.420494  0.317817  0.064128  0.0618315  0.913479  0.0110495  0.00496341  0.00487372  
0.22  1.36269  6.19407  0.313261  1.42391  0.412156  0.417322  0.416645  0.420494  0.299793  0.0741743  0.0689174  0.868889  0.0107317  0.00533805  0.00514542  
0.24  1.27242  5.30176  0.329984  1.37493  0.411695  0.417558  0.416671  0.420494  0.305381  0.0863811  0.0791961  0.848731  0.0108312  0.00576057  0.00551579  
0.26  1.21888  4.68802  0.366513  1.40967  0.422123  0.421382  0.421494  0.420494  0.31691  0.102324  0.0952934  0.848813  0.0110338  0.00626968  0.00605045  
0.28  1.0424  3.72284  0.373883  1.3353  0.406767  0.420109  0.417736  0.420494  0.291871  0.11345  0.104687  0.822118  0.0105889  0.00660175  0.00634166  
0.3  1.01665  3.38883  0.383596  1.27865  0.420085  0.420203  0.420177  0.420494  0.304995  0.128957  0.115079  0.787202  0.0108244  0.00703846  0.00664896  
0.32  0.941455  2.94205  0.407384  1.27307  0.419336  0.409563  0.412174  0.420494  0.301265  0.15307  0.130363  0.732864  0.010758  0.00766834  0.00707673  
0.34  0.920168  2.70638  0.423708  1.2462  0.421563  0.417989  0.418981  0.420494  0.312857  0.169  0.144061  0.722345  0.010963  0.00805749  0.00743925  
0.36  0.854956  2.37488  0.44236  1.22878  0.423532  0.425863  0.425144  0.420494  0.307784  0.188875  0.15925  0.691277  0.0108737  0.00851811  0.00782159  
0.38  0.825452  2.17224  0.454956  1.19725  0.417994  0.418757  0.418515  0.420494  0.313672  0.202995  0.172883  0.683775  0.0109773  0.00883077  0.00814953  
0.4  0.718499  1.79625  0.43118  1.07795  0.409608  0.409755  0.409698  0.420494  0.287399  0.219347  0.172472  0.610259  0.0105075  0.00917957  0.00813983  
0.42  0.713673  1.69922  0.457284  1.08877  0.415793  0.412864  0.414051  0.420494  0.299743  0.242077  0.192059  0.594695  0.0107308  0.00964346  0.00858961  
0.44  0.670728  1.52438  0.450308  1.02343  0.407344  0.413627  0.41099  0.420494  0.29512  0.248899  0.198135  0.580223  0.0106477  0.0097784  0.00872443  
0.46  0.62685  1.36272  0.451578  0.981692  0.409223  0.413109  0.411188  0.420494  0.288351  0.284728  0.207726  0.505747  0.0105249  0.0104585  0.00893309  
0.48  0.577711  1.20356  0.439752  0.916149  0.396958  0.400014  0.398387  0.420494  0.277301  0.296929  0.211081  0.467597  0.0103212  0.0106803  0.00900493  
0.5  0.523885  1.04777  0.422617  0.845235  0.393438  0.407591  0.39946  0.420494  0.261942  0.303578  0.211309  0.425545  0.0100313  0.0107992  0.00900979  
0.52  0.525173  1.00995  0.436911  0.840214  0.39202  0.388914  0.390814  0.420494  0.27309  0.341175  0.227194  0.388213  0.0102426  0.0114484  0.00934231  
0.54  0.497666  0.921604  0.42765  0.791945  0.382003  0.388605  0.384367  0.420494  0.26874  0.352468  0.230931  0.35805  0.0101607  0.0116363  0.00941884  
0.56  0.436709  0.779838  0.394991  0.70534  0.37275  0.37407  0.373121  0.420494  0.244557  0.373968  0.221195  0.28112  0.00969273  0.011986  0.00921814  
0.58  0.394412  0.680022  0.358223  0.617625  0.360894  0.365367  0.362026  0.420494  0.228759  0.3906  0.207769  0.25308  0.00937444  0.0122496  0.00893401  
0.6  0.363598  0.605996  0.335602  0.559336  0.351299  0.347996  0.350523  0.420494  0.218159  0.379602  0.201361  0.234881  0.00915466  0.0120759  0.00879516  
0.62  0.350837  0.565867  0.327662  0.528487  0.344332  0.346018  0.344706  0.420494  0.217519  0.379959  0.20315  0.221836  0.00914123  0.0120816  0.00883415  
0.64  0.321888  0.502949  0.308554  0.482115  0.330746  0.334646  0.331406  0.420494  0.206008  0.403186  0.197474  0.169212  0.00889607  0.0124454  0.00870986  
0.66  0.262474  0.397687  0.253981  0.38482  0.320412  0.331978  0.322024  0.420494  0.173233  0.381292  0.167628  0.139389  0.00815776  0.0121028  0.0080247  
0.68  0.255638  0.375939  0.248769  0.365836  0.31026  0.313993  0.310717  0.420494  0.173834  0.408699  0.169163  0.122537  0.00817191  0.0125302  0.00806136  
0.7  0.223789  0.319698  0.21841  0.312015  0.297639  0.297567  0.297631  0.420494  0.156652  0.396264  0.152887  0.110619  0.00775754  0.0123381  0.00766375  
0.72  0.205667  0.285648  0.201581  0.279974  0.287002  0.297092  0.288019  0.420494  0.14808  0.37964  0.145138  0.100721  0.00754231  0.0120765  0.00746702  
0.74  0.174721  0.236109  0.17203  0.232472  0.273715  0.273844  0.273726  0.420494  0.129294  0.391062  0.127302  0.0799482  0.00704765  0.0122568  0.00699316  
0.76  0.163593  0.215254  0.162259  0.213499  0.265783  0.265497  0.265767  0.420494  0.124331  0.398866  0.123317  0.0571913  0.00691107  0.0123786  0.00688283  
0.78  0.144576  0.185354  0.143372  0.183811  0.252343  0.259826  0.252758  0.420494  0.112769  0.384492  0.11183  0.0554246  0.0065819  0.0121534  0.00655444  
0.8  0.137266  0.171583  0.136451  0.170563  0.248918  0.253683  0.249146  0.420494  0.109813  0.367188  0.109161  0.0478818  0.00649506  0.0118768  0.00647573  
0.82  0.120937  0.147484  0.119981  0.146319  0.235294  0.23576  0.235317  0.420494  0.0991684  0.370987  0.0983848  0.0508876  0.00617224  0.0119381  0.0061478  
0.84  0.104796  0.124757  0.104496  0.1244  0.22269  0.233684  0.223016  0.420494  0.0880283  0.357556  0.0877764  0.0296525  0.00581523  0.01172  0.00580691  
0.86  0.097668  0.113567  0.0974354  0.113297  0.22438  0.230934  0.224553  0.420494  0.0839945  0.357148  0.0837945  0.0263396  0.00568043  0.0117133  0.00567367  
0.88  0.0901656  0.102461  0.0899616  0.102229  0.211647  0.217388  0.211789  0.420494  0.0793457  0.356532  0.0791662  0.0248098  0.005521  0.0117032  0.00551475  
0.9  0.0802256  0.0891396  0.0799639  0.0888488  0.201527  0.202944  0.201566  0.420494  0.072203  0.358504  0.0719675  0.0278726  0.00526664  0.0117355  0.00525804  
0.92  0.0796522  0.0865784  0.0792253  0.0861145  0.203203  0.195821  0.202949  0.420494  0.07328  0.381725  0.0728873  0.0344298  0.00530577  0.0121096  0.00529154  
0.94  0.0658423  0.070045  0.0658183  0.0700195  0.190446  0.19475  0.190483  0.420494  0.0618918  0.360865  0.0618692  0.0086135  0.0048761  0.0117741  0.00487521  
0.96  0.0598187  0.0623111  0.0597345  0.0622235  0.181899  0.180173  0.181871  0.420494  0.057426  0.348753  0.0573452  0.0163781  0.00469689  0.0115748  0.00469358  
0.98  0.0552638  0.0563916  0.0552498  0.0563773  0.176616  0.175844  0.176611  0.420494  0.0541585  0.348236  0.0541448  0.00679301  0.00456131  0.0115663  0.00456073  
1  0.0491158  0.0491158  0.0491026  0.0491026  0.168909  0.171753  0.168929  0.420494  0.0491158  0.3352  0.0491026  0.00674674  0.00434377  0.0113477  0.00434318  


==> epp_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.414582  0.0106773  
0.04  0.417272  0.0107633  
0.06  0.421344  0.0108063  
0.08  0.420068  0.0109339  
0.1  0.416569  0.0106306  
0.12  0.424536  0.0112832  
0.14  0.41421  0.0106703  
0.16  0.425181  0.0109328  
0.18  0.428035  0.011251  
0.2  0.426583  0.0110495  
0.22  0.412156  0.0107317  
0.24  0.411695  0.0108312  
0.26  0.422123  0.0110338  
0.28  0.406767  0.0105889  
0.3  0.420085  0.0108244  
0.32  0.419336  0.010758  
0.34  0.421563  0.010963  
0.36  0.423532  0.0108737  
0.38  0.417994  0.0109773  
0.4  0.409608  0.0105075  
0.42  0.415793  0.0107308  
0.44  0.407344  0.0106477  
0.46  0.409223  0.0105249  
0.48  0.396958  0.0103212  
0.5  0.393438  0.0100313  
0.52  0.39202  0.0102426  
0.54  0.382003  0.0101607  
0.56  0.37275  0.00969273  
0.58  0.360894  0.00937444  
0.6  0.351299  0.00915466  
0.62  0.344332  0.00914123  
0.64  0.330746  0.00889607  
0.66  0.320412  0.00815776  
0.68  0.31026  0.00817191  
0.7  0.297639  0.00775754  
0.72  0.287002  0.00754231  
0.74  0.273715  0.00704765  
0.76  0.265783  0.00691107  
0.78  0.252343  0.0065819  
0.8  0.248918  0.00649506  
0.82  0.235294  0.00617224  
0.84  0.22269  0.00581523  
0.86  0.22438  0.00568043  
0.88  0.211647  0.005521  
0.9  0.201527  0.00526664  
0.92  0.203203  0.00530577  
0.94  0.190446  0.0048761  
0.96  0.181899  0.00469689  
0.98  0.176616  0.00456131  
1  0.168909  0.00434377  


==> epp_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.420698  0.000490577  
0.04  0.420923  0.000986279  
0.06  0.420725  0.00151443  
0.08  0.420159  0.00200395  
0.1  0.420973  0.00246508  
0.12  0.418386  0.00298266  
0.14  0.417781  0.00345947  
0.16  0.423769  0.0039761  
0.18  0.420641  0.00444998  
0.2  0.422433  0.00496341  
0.22  0.417322  0.00533805  
0.24  0.417558  0.00576057  
0.26  0.421382  0.00626968  
0.28  0.420109  0.00660175  
0.3  0.420203  0.00703846  
0.32  0.409563  0.00766834  
0.34  0.417989  0.00805749  
0.36  0.425863  0.00851811  
0.38  0.418757  0.00883077  
0.4  0.409755  0.00917957  
0.42  0.412864  0.00964346  
0.44  0.413627  0.0097784  
0.46  0.413109  0.0104585  
0.48  0.400014  0.0106803  
0.5  0.407591  0.0107992  
0.52  0.388914  0.0114484  
0.54  0.388605  0.0116363  
0.56  0.37407  0.011986  
0.58  0.365367  0.0122496  
0.6  0.347996  0.0120759  
0.62  0.346018  0.0120816  
0.64  0.334646  0.0124454  
0.66  0.331978  0.0121028  
0.68  0.313993  0.0125302  
0.7  0.297567  0.0123381  
0.72  0.297092  0.0120765  
0.74  0.273844  0.0122568  
0.76  0.265497  0.0123786  
0.78  0.259826  0.0121534  
0.8  0.253683  0.0118768  
0.82  0.23576  0.0119381  
0.84  0.233684  0.01172  
0.86  0.230934  0.0117133  
0.88  0.217388  0.0117032  
0.9  0.202944  0.0117355  
0.92  0.195821  0.0121096  
0.94  0.19475  0.0117741  
0.96  0.180173  0.0115748  
0.98  0.175844  0.0115663  
1  0.171753  0.0113477  


==> epp_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.420686  0.000490087  
0.04  0.420912  0.000985808  
0.06  0.42073  0.00151203  
0.08  0.420158  0.00199682  
0.1  0.420845  0.00244568  
0.12  0.418578  0.00296193  
0.14  0.417535  0.00337694  
0.16  0.423851  0.00392482  
0.18  0.421277  0.0043415  
0.2  0.422792  0.00487372  
0.22  0.416645  0.00514542  
0.24  0.416671  0.00551579  
0.26  0.421494  0.00605045  
0.28  0.417736  0.00634166  
0.3  0.420177  0.00664896  
0.32  0.412174  0.00707673  
0.34  0.418981  0.00743925  
0.36  0.425144  0.00782159  
0.38  0.418515  0.00814953  
0.4  0.409698  0.00813983  
0.42  0.414051  0.00858961  
0.44  0.41099  0.00872443  
0.46  0.411188  0.00893309  
0.48  0.398387  0.00900493  
0.5  0.39946  0.00900979  
0.52  0.390814  0.00934231  
0.54  0.384367  0.00941884  
0.56  0.373121  0.00921814  
0.58  0.362026  0.00893401  
0.6  0.350523  0.00879516  
0.62  0.344706  0.00883415  
0.64  0.331406  0.00870986  
0.66  0.322024  0.0080247  
0.68  0.310717  0.00806136  
0.7  0.297631  0.00766375  
0.72  0.288019  0.00746702  
0.74  0.273726  0.00699316  
0.76  0.265767  0.00688283  
0.78  0.252758  0.00655444  
0.8  0.249146  0.00647573  
0.82  0.235317  0.0061478  
0.84  0.223016  0.00580691  
0.86  0.224553  0.00567367  
0.88  0.211789  0.00551475  
0.9  0.201566  0.00525804  
0.92  0.202949  0.00529154  
0.94  0.190483  0.00487521  
0.96  0.181871  0.00469358  
0.98  0.176611  0.00456073  
1  0.168929  0.00434318  


==> epp_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  15.8737  793.684  0.0158936  0.794678  0.421824  0.42011  0.420112  0.420494  0.317474  0.000318177  0.000317871  0.999019  0.0110436  0.000349615  0.000349447  
0.04  7.49497  187.374  0.0313902  0.784755  0.414039  0.420009  0.419991  0.420494  0.299799  0.0012582  0.00125561  0.997065  0.0107318  0.000695233  0.000694517  
0.06  5.00122  83.3536  0.0473705  0.789508  0.413262  0.418617  0.418579  0.420494  0.300073  0.00285768  0.00284223  0.992841  0.0107367  0.00104776  0.00104493  
0.08  3.81021  47.6277  0.0593238  0.741547  0.413601  0.417474  0.417408  0.420494  0.304817  0.00483616  0.0047459  0.982952  0.0108212  0.00136303  0.00135025  
0.1  2.74995  27.4995  0.0742472  0.742472  0.405295  0.413555  0.413302  0.420494  0.274995  0.00769134  0.00742472  0.969399  0.0102782  0.00171893  0.00168887  
0.12  2.39797  19.9831  0.0903337  0.752781  0.406971  0.412384  0.412205  0.420494  0.287756  0.0111652  0.01084  0.966867  0.010514  0.00207105  0.00204066  
0.14  2.03607  14.5433  0.101556  0.725398  0.402011  0.408294  0.40791  0.420494  0.285049  0.015366  0.0142178  0.938869  0.0104644  0.00242961  0.00233707  
0.16  1.7417  10.8857  0.110157  0.68848  0.397946  0.406361  0.405807  0.420494  0.278673  0.0189206  0.0176251  0.934189  0.0103467  0.00269603  0.00260209  
0.18  1.49751  8.31948  0.130497  0.724986  0.39938  0.40549  0.404992  0.420494  0.269551  0.0254277  0.0234895  0.918485  0.010176  0.00312543  0.00300395  
0.2  1.34892  6.7446  0.13296  0.6648  0.391714  0.398995  0.398297  0.420494  0.269784  0.0293217  0.026592  0.904203  0.0101804  0.00335622  0.00319618  
0.22  1.13112  5.14146  0.139734  0.635155  0.383801  0.39106  0.390089  0.420494  0.248847  0.0359389  0.0307415  0.866275  0.00977737  0.00371568  0.00343652  
0.24  1.0652  4.43832  0.15138  0.630751  0.385277  0.387947  0.387537  0.420494  0.255647  0.0435593  0.0363313  0.846352  0.00991007  0.00409069  0.00373591  
0.26  0.93011  3.57735  0.161419  0.620842  0.376576  0.382119  0.381167  0.420494  0.241829  0.0505554  0.0419689  0.828312  0.00963851  0.00440697  0.00401532  
0.28  0.815603  2.91287  0.160982  0.574935  0.372842  0.373199  0.373124  0.420494  0.228369  0.0581303  0.0450749  0.789339  0.00936644  0.00472561  0.00416125  
0.3  0.878557  2.92852  0.179896  0.599652  0.379539  0.367367  0.369997  0.420494  0.263567  0.0698966  0.0539687  0.783904  0.0100624  0.00518184  0.00455331  
0.32  0.680455  2.12642  0.161478  0.50462  0.36182  0.371186  0.368991  0.420494  0.217746  0.0672222  0.0516731  0.765704  0.00914599  0.00508174  0.00445542  
0.34  0.638903  1.87913  0.169977  0.499934  0.360196  0.36287  0.362168  0.420494  0.217227  0.0779676  0.0577923  0.737611  0.00913509  0.00547284  0.00471185  
0.36  0.534861  1.48572  0.15978  0.443834  0.340026  0.356553  0.351543  0.420494  0.19255  0.0830734  0.0575209  0.696857  0.00860058  0.0056492  0.00470077  
0.38  0.529892  1.39445  0.173408  0.456337  0.342198  0.344665  0.343836  0.420494  0.201359  0.100532  0.065895  0.66416  0.00879511  0.00621453  0.00503133  
0.4  0.475132  1.18783  0.166064  0.415161  0.334861  0.335468  0.335249  0.420494  0.190053  0.105996  0.0664258  0.638669  0.00854463  0.00638119  0.00505155  
0.42  0.41247  0.982072  0.158303  0.376912  0.32225  0.328223  0.325813  0.420494  0.173237  0.115332  0.0664873  0.596505  0.00815787  0.00665627  0.00505389  
0.44  0.392887  0.892925  0.162588  0.369518  0.322519  0.327091  0.325212  0.420494  0.17287  0.120878  0.0715387  0.589  0.00814922  0.00681444  0.00524236  
0.46  0.364036  0.791382  0.156311  0.339806  0.314544  0.317047  0.315962  0.420494  0.167456  0.127871  0.0719029  0.566466  0.0080206  0.00700878  0.00525568  
0.48  0.330547  0.68864  0.149142  0.310713  0.302229  0.304994  0.303677  0.420494  0.158663  0.143525  0.0715882  0.523853  0.00780717  0.00742541  0.00524417  
0.5  0.27994  0.559881  0.140217  0.280434  0.291524  0.30032  0.295907  0.420494  0.13997  0.140948  0.0701084  0.498263  0.00733287  0.00735843  0.00518969  
0.52  0.281058  0.540497  0.14742  0.283501  0.287515  0.293759  0.290543  0.420494  0.14615  0.15502  0.0766586  0.484989  0.007493  0.00771703  0.00542671  
0.54  0.265478  0.491625  0.13839  0.256277  0.28286  0.282382  0.282635  0.420494  0.143358  0.160793  0.0747305  0.471732  0.00742108  0.00785941  0.00535803  
0.56  0.213486  0.381226  0.12046  0.215108  0.268007  0.279048  0.27268  0.420494  0.119552  0.16417  0.0674579  0.423276  0.00677696  0.00794151  0.00509064  
0.58  0.19155  0.330259  0.112448  0.193875  0.259527  0.270445  0.263867  0.420494  0.111099  0.170596  0.0652196  0.397531  0.00653298  0.00809545  0.00500548  
0.6  0.204223  0.340372  0.120648  0.20108  0.261238  0.258703  0.260213  0.420494  0.122534  0.181369  0.0723886  0.404169  0.00686094  0.00834714  0.00527341  
0.62  0.167339  0.269901  0.104969  0.169304  0.243251  0.247888  0.2449  0.420494  0.10375  0.192141  0.0650805  0.355533  0.00631321  0.00859144  0.00500013  
0.64  0.156276  0.244181  0.102824  0.160663  0.242087  0.240004  0.241391  0.420494  0.100017  0.201343  0.0658076  0.334396  0.00619858  0.00879476  0.00502799  
0.66  0.137698  0.208634  0.0929883  0.140891  0.233274  0.233993  0.233493  0.420494  0.0908808  0.215371  0.0613723  0.304464  0.0059087  0.00909598  0.00485559  
0.68  0.13506  0.198617  0.0936407  0.137707  0.230434  0.226968  0.229395  0.420494  0.0918405  0.217634  0.0636757  0.299579  0.00593982  0.00914364  0.00494587  
0.7  0.112846  0.161209  0.0801886  0.114555  0.218431  0.220095  0.218875  0.420494  0.0789922  0.22934  0.056132  0.266482  0.00550869  0.00938633  0.00464367  
0.72  0.108284  0.150395  0.0767915  0.106655  0.216111  0.218625  0.216802  0.420494  0.0779647  0.213184  0.0552899  0.274814  0.00547274  0.00904967  0.00460871  
0.74  0.0979228  0.132328  0.074626  0.100846  0.210023  0.212077  0.210519  0.420494  0.0724628  0.224757  0.0552232  0.241784  0.00527611  0.00929208  0.00460593  
0.76  0.086338  0.113603  0.0663313  0.087278  0.200324  0.200464  0.200355  0.420494  0.0656169  0.227655  0.0504118  0.226541  0.0050207  0.00935179  0.0044007  
0.78  0.0847358  0.108636  0.0653222  0.0837465  0.193392  0.197411  0.194294  0.420494  0.0660939  0.231952  0.0509513  0.22435  0.00503891  0.00943963  0.00442419  
0.8  0.078846  0.0985575  0.0618165  0.0772706  0.192082  0.189611  0.191558  0.420494  0.0630768  0.238047  0.0494532  0.211835  0.00492256  0.00956286  0.00435866  
0.82  0.0666298  0.0812558  0.0544688  0.0664253  0.183694  0.185109  0.18395  0.420494  0.0546364  0.249304  0.0446644  0.18083  0.00458139  0.00978634  0.00414225  
0.84  0.0616393  0.0733801  0.0503655  0.0599589  0.176915  0.184648  0.178313  0.420494  0.051777  0.23682  0.042307  0.180763  0.00445989  0.00953818  0.00403146  
0.86  0.0570002  0.0662793  0.0466795  0.0542785  0.170463  0.168804  0.170185  0.420494  0.0490202  0.259379  0.0401444  0.167506  0.00433954  0.00998213  0.00392707  
0.88  0.0534094  0.0606925  0.0444344  0.0504937  0.165734  0.166585  0.165873  0.420494  0.0470003  0.247482  0.0391023  0.162959  0.00424919  0.00975051  0.00387576  
0.9  0.0487786  0.0541985  0.0420229  0.0466922  0.163363  0.167737  0.163992  0.420494  0.0439008  0.253139  0.0378206  0.143866  0.00410669  0.00986134  0.00381172  
0.92  0.0456641  0.0496349  0.0383584  0.0416939  0.156363  0.143983  0.1546  0.420494  0.0420109  0.279107  0.0352898  0.14239  0.00401733  0.0103548  0.00368197  
0.94  0.0427402  0.0454683  0.0369622  0.0393215  0.151501  0.159425  0.152581  0.420494  0.0401757  0.252874  0.0347445  0.136289  0.0039286  0.00985617  0.00365342  
0.96  0.0384859  0.0400895  0.0338418  0.0352519  0.147519  0.149294  0.147736  0.420494  0.0369465  0.262876  0.0324882  0.122121  0.00376741  0.0100492  0.0035328  
0.98  0.0350636  0.0357791  0.0306046  0.0312292  0.147886  0.144788  0.147525  0.420494  0.0343623  0.28148  0.0299925  0.116465  0.00363327  0.0103987  0.0033944  
1  0.0343838  0.0343838  0.0303825  0.0303825  0.143796  0.15934  0.145676  0.420494  0.0343838  0.241716  0.0303825  0.120956  0.0036344  0.00963626  0.00341639  


==> epp_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.421824  0.0110436  
0.04  0.414039  0.0107318  
0.06  0.413262  0.0107367  
0.08  0.413601  0.0108212  
0.1  0.405295  0.0102782  
0.12  0.406971  0.010514  
0.14  0.402011  0.0104644  
0.16  0.397946  0.0103467  
0.18  0.39938  0.010176  
0.2  0.391714  0.0101804  
0.22  0.383801  0.00977737  
0.24  0.385277  0.00991007  
0.26  0.376576  0.00963851  
0.28  0.372842  0.00936644  
0.3  0.379539  0.0100624  
0.32  0.36182  0.00914599  
0.34  0.360196  0.00913509  
0.36  0.340026  0.00860058  
0.38  0.342198  0.00879511  
0.4  0.334861  0.00854463  
0.42  0.32225  0.00815787  
0.44  0.322519  0.00814922  
0.46  0.314544  0.0080206  
0.48  0.302229  0.00780717  
0.5  0.291524  0.00733287  
0.52  0.287515  0.007493  
0.54  0.28286  0.00742108  
0.56  0.268007  0.00677696  
0.58  0.259527  0.00653298  
0.6  0.261238  0.00686094  
0.62  0.243251  0.00631321  
0.64  0.242087  0.00619858  
0.66  0.233274  0.0059087  
0.68  0.230434  0.00593982  
0.7  0.218431  0.00550869  
0.72  0.216111  0.00547274  
0.74  0.210023  0.00527611  
0.76  0.200324  0.0050207  
0.78  0.193392  0.00503891  
0.8  0.192082  0.00492256  
0.82  0.183694  0.00458139  
0.84  0.176915  0.00445989  
0.86  0.170463  0.00433954  
0.88  0.165734  0.00424919  
0.9  0.163363  0.00410669  
0.92  0.156363  0.00401733  
0.94  0.151501  0.0039286  
0.96  0.147519  0.00376741  
0.98  0.147886  0.00363327  
1  0.143796  0.0036344  


==> epp_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.42011  0.000349615  
0.04  0.420009  0.000695233  
0.06  0.418617  0.00104776  
0.08  0.417474  0.00136303  
0.1  0.413555  0.00171893  
0.12  0.412384  0.00207105  
0.14  0.408294  0.00242961  
0.16  0.406361  0.00269603  
0.18  0.40549  0.00312543  
0.2  0.398995  0.00335622  
0.22  0.39106  0.00371568  
0.24  0.387947  0.00409069  
0.26  0.382119  0.00440697  
0.28  0.373199  0.00472561  
0.3  0.367367  0.00518184  
0.32  0.371186  0.00508174  
0.34  0.36287  0.00547284  
0.36  0.356553  0.0056492  
0.38  0.344665  0.00621453  
0.4  0.335468  0.00638119  
0.42  0.328223  0.00665627  
0.44  0.327091  0.00681444  
0.46  0.317047  0.00700878  
0.48  0.304994  0.00742541  
0.5  0.30032  0.00735843  
0.52  0.293759  0.00771703  
0.54  0.282382  0.00785941  
0.56  0.279048  0.00794151  
0.58  0.270445  0.00809545  
0.6  0.258703  0.00834714  
0.62  0.247888  0.00859144  
0.64  0.240004  0.00879476  
0.66  0.233993  0.00909598  
0.68  0.226968  0.00914364  
0.7  0.220095  0.00938633  
0.72  0.218625  0.00904967  
0.74  0.212077  0.00929208  
0.76  0.200464  0.00935179  
0.78  0.197411  0.00943963  
0.8  0.189611  0.00956286  
0.82  0.185109  0.00978634  
0.84  0.184648  0.00953818  
0.86  0.168804  0.00998213  
0.88  0.166585  0.00975051  
0.9  0.167737  0.00986134  
0.92  0.143983  0.0103548  
0.94  0.159425  0.00985617  
0.96  0.149294  0.0100492  
0.98  0.144788  0.0103987  
1  0.15934  0.00963626  


==> epp_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.420112  0.000349447  
0.04  0.419991  0.000694517  
0.06  0.418579  0.00104493  
0.08  0.417408  0.00135025  
0.1  0.413302  0.00168887  
0.12  0.412205  0.00204066  
0.14  0.40791  0.00233707  
0.16  0.405807  0.00260209  
0.18  0.404992  0.00300395  
0.2  0.398297  0.00319618  
0.22  0.390089  0.00343652  
0.24  0.387537  0.00373591  
0.26  0.381167  0.00401532  
0.28  0.373124  0.00416125  
0.3  0.369997  0.00455331  
0.32  0.368991  0.00445542  
0.34  0.362168  0.00471185  
0.36  0.351543  0.00470077  
0.38  0.343836  0.00503133  
0.4  0.335249  0.00505155  
0.42  0.325813  0.00505389  
0.44  0.325212  0.00524236  
0.46  0.315962  0.00525568  
0.48  0.303677  0.00524417  
0.5  0.295907  0.00518969  
0.52  0.290543  0.00542671  
0.54  0.282635  0.00535803  
0.56  0.27268  0.00509064  
0.58  0.263867  0.00500548  
0.6  0.260213  0.00527341  
0.62  0.2449  0.00500013  
0.64  0.241391  0.00502799  
0.66  0.233493  0.00485559  
0.68  0.229395  0.00494587  
0.7  0.218875  0.00464367  
0.72  0.216802  0.00460871  
0.74  0.210519  0.00460593  
0.76  0.200355  0.0044007  
0.78  0.194294  0.00442419  
0.8  0.191558  0.00435866  
0.82  0.18395  0.00414225  
0.84  0.178313  0.00403146  
0.86  0.170185  0.00392707  
0.88  0.165873  0.00387576  
0.9  0.163992  0.00381172  
0.92  0.1546  0.00368197  
0.94  0.152581  0.00365342  
0.96  0.147736  0.0035328  
0.98  0.147525  0.0033944  
1  0.145676  0.00341639  


==> friction_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  18.7727  938.635  0.0308398  1.54199  0.332551  0.337767  0.337774  0.337556  0.375454  0.000617383  0.000616796  1.00125  0.0120098  0.000487005  0.000486773  
0.04  10.1441  253.603  0.0604794  1.51199  0.336039  0.338161  0.338161  0.337556  0.405765  0.00241921  0.00241918  0.999698  0.0124851  0.000964036  0.000964029  
0.06  7.13007  118.835  0.0915112  1.52519  0.339863  0.336998  0.337022  0.337556  0.427804  0.00552077  0.00549067  0.991629  0.0128197  0.00145632  0.00145234  
0.08  4.9215  61.5188  0.123027  1.53784  0.332759  0.336914  0.336864  0.337556  0.39372  0.00990027  0.00984218  0.987848  0.0122984  0.0019502  0.00194447  
0.1  3.94216  39.4216  0.152956  1.52956  0.333822  0.336495  0.336438  0.337556  0.394216  0.015477  0.0152956  0.978588  0.0123062  0.00243837  0.00242403  
0.12  2.95819  24.6516  0.171639  1.43033  0.327929  0.333716  0.33346  0.337556  0.354983  0.0213114  0.0205967  0.955813  0.0116778  0.00286129  0.0028129  
0.14  2.74328  19.5949  0.216063  1.54331  0.331563  0.334321  0.334175  0.337556  0.38406  0.0313572  0.0302488  0.946996  0.0121466  0.00347076  0.00340887  
0.16  2.42539  15.1587  0.232849  1.4553  0.334116  0.332729  0.33281  0.337556  0.388063  0.0386242  0.0372558  0.941215  0.0122098  0.003852  0.00378315  
0.18  2.17984  12.1102  0.27181  1.51005  0.333544  0.329941  0.330205  0.337556  0.392372  0.0510616  0.0489258  0.926905  0.0122774  0.00442897  0.00433536  
0.2  1.95902  9.79512  0.288257  1.44129  0.326291  0.332961  0.332407  0.337556  0.391805  0.0603889  0.0576515  0.917002  0.0122685  0.00481653  0.0047061  
0.22  1.79169  8.14405  0.31718  1.44173  0.32243  0.325197  0.324914  0.337556  0.394172  0.0739729  0.0697797  0.897912  0.0123055  0.0053308  0.00517751  
0.24  1.67841  6.99339  0.368522  1.53551  0.325999  0.327362  0.327203  0.337556  0.402819  0.0939328  0.0884452  0.883299  0.0124397  0.0060071  0.00582899  
0.26  1.5056  5.79076  0.341957  1.31522  0.314961  0.316543  0.316303  0.337556  0.391455  0.0985448  0.0889087  0.848561  0.012263  0.0061528  0.00584424  
0.28  1.49912  5.35398  0.403998  1.44285  0.320742  0.312174  0.313665  0.337556  0.419752  0.126738  0.113119  0.825939  0.0126985  0.00697765  0.00659211  
0.3  1.33081  4.43603  0.418599  1.39533  0.313024  0.309533  0.310248  0.337556  0.399243  0.143727  0.12558  0.795221  0.0123844  0.00743063  0.0069457  
0.32  1.1722  3.66311  0.402118  1.25662  0.297871  0.307465  0.305527  0.337556  0.375103  0.144465  0.128678  0.798013  0.0120041  0.00744968  0.00703085  
0.34  1.01929  2.9979  0.424106  1.24737  0.28982  0.297808  0.295678  0.337556  0.346558  0.17096  0.144196  0.733315  0.0115384  0.00810406  0.00744274  
0.36  0.878266  2.43963  0.389327  1.08146  0.273025  0.286174  0.28203  0.337556  0.316176  0.177434  0.140158  0.684841  0.011021  0.0082561  0.00733778  
0.38  0.948479  2.496  0.451867  1.18912  0.285997  0.280148  0.281923  0.337556  0.360422  0.20753  0.171709  0.696536  0.0117669  0.00892886  0.00812182  
0.4  0.840926  2.10232  0.452035  1.13009  0.274499  0.277836  0.276663  0.337556  0.33637  0.226486  0.180814  0.648571  0.0113675  0.00932774  0.00833436  
0.42  0.772654  1.83965  0.456651  1.08726  0.253751  0.257327  0.255841  0.337556  0.324515  0.258926  0.191793  0.584384  0.0111654  0.00997341  0.00858367  
0.44  0.772866  1.75651  0.498675  1.13335  0.244839  0.261421  0.254325  0.337556  0.340061  0.286916  0.219417  0.572086  0.0114297  0.0104986  0.00918103  
0.46  0.644221  1.40048  0.437795  0.951728  0.232631  0.237635  0.235089  0.337556  0.296342  0.303318  0.201386  0.491138  0.0106697  0.0107946  0.0087957  
0.48  0.619235  1.29007  0.438194  0.912904  0.221661  0.235396  0.228095  0.337556  0.297233  0.322213  0.210333  0.468458  0.0106857  0.0111257  0.00898897  
0.5  0.561973  1.12395  0.436784  0.873568  0.21652  0.220044  0.217917  0.337556  0.280987  0.363584  0.218392  0.396352  0.0103896  0.0118184  0.00915955  
0.52  0.530654  1.02049  0.420431  0.80852  0.201056  0.210395  0.204659  0.337556  0.27594  0.363804  0.218624  0.385872  0.0102959  0.011822  0.00916442  
0.54  0.538677  0.99755  0.447263  0.828266  0.199144  0.213495  0.204519  0.337556  0.290885  0.37914  0.241522  0.374576  0.010571  0.0120686  0.0096324  
0.56  0.414747  0.74062  0.357819  0.638963  0.182014  0.177917  0.18087  0.337556  0.232258  0.412882  0.200379  0.279187  0.00944586  0.0125942  0.00877368  
0.58  0.384436  0.662821  0.353897  0.610168  0.170061  0.171491  0.170361  0.337556  0.222973  0.456607  0.20526  0.209776  0.00925513  0.0132443  0.00887991  
0.6  0.351281  0.585468  0.327132  0.54522  0.157521  0.152751  0.156635  0.337556  0.210768  0.474564  0.196279  0.185787  0.00899827  0.0135022  0.00868347  
0.62  0.299347  0.482817  0.285878  0.461093  0.142348  0.146838  0.143016  0.337556  0.185595  0.450728  0.177244  0.148748  0.00844382  0.0131587  0.00825168  
0.64  0.247177  0.386213  0.238216  0.372213  0.12954  0.137873  0.130592  0.337556  0.158193  0.426674  0.152458  0.126343  0.0077956  0.0128028  0.007653  
0.66  0.221888  0.336193  0.21449  0.324986  0.119916  0.128579  0.120889  0.337556  0.146446  0.446015  0.141564  0.112399  0.00750058  0.0130897  0.00737449  
0.68  0.23645  0.347721  0.23115  0.339926  0.118119  0.110242  0.117385  0.337556  0.160786  0.498118  0.157182  0.0932345  0.00785924  0.0138332  0.00777065  
0.7  0.149799  0.213998  0.146514  0.209306  0.0965379  0.110114  0.0976396  0.337556  0.104859  0.397362  0.10256  0.08115  0.00634687  0.0123552  0.00627689  
0.72  0.139637  0.19394  0.138403  0.192227  0.0880716  0.104848  0.0889171  0.337556  0.100539  0.414941  0.0996504  0.0503997  0.00621473  0.0126255  0.00618722  
0.74  0.136142  0.183976  0.134058  0.18116  0.088724  0.095808  0.089175  0.337556  0.100745  0.432689  0.0992031  0.063675  0.00622112  0.0128927  0.00617332  
0.76  0.100148  0.131773  0.0996232  0.131083  0.0747826  0.0769312  0.0748527  0.337556  0.0761122  0.425453  0.0757136  0.0326549  0.00540733  0.0127845  0.00539316  
0.78  0.0918122  0.117708  0.091429  0.117217  0.0716514  0.0736327  0.0717072  0.337556  0.0716135  0.42714  0.0713146  0.0281673  0.0052451  0.0128098  0.00523414  
0.8  0.0751398  0.0939247  0.0743465  0.0929331  0.0660399  0.0761618  0.0664566  0.337556  0.0601118  0.403805  0.0594772  0.0411633  0.00480547  0.0124549  0.00478004  
0.82  0.0862113  0.105136  0.0860493  0.104938  0.059344  0.0652216  0.0594544  0.337556  0.0706932  0.433109  0.0705604  0.0187826  0.00521129  0.012899  0.00520639  
0.84  0.0527147  0.0627556  0.0525003  0.0625004  0.053259  0.0597712  0.0534018  0.337556  0.0442804  0.402222  0.0441003  0.0219325  0.00412441  0.0124305  0.00411601  
0.86  0.0612035  0.0711668  0.0609311  0.0708501  0.0501354  0.0609176  0.0504108  0.337556  0.052635  0.393448  0.0524008  0.0255382  0.00449669  0.0122942  0.00448668  
0.88  0.0451268  0.0512805  0.0449862  0.0511206  0.0479959  0.0469129  0.0479772  0.337556  0.0397116  0.442433  0.0395878  0.0172285  0.00390584  0.0130371  0.00389975  
0.9  0.0286402  0.0318224  0.0285141  0.0316823  0.0366184  0.044319  0.0367544  0.337556  0.0257762  0.377053  0.0256627  0.0176532  0.00314677  0.0120353  0.00313984  
0.92  0.0358936  0.0390148  0.0358237  0.0389388  0.0380942  0.0437785  0.0381671  0.337556  0.0330221  0.41447  0.0329578  0.0128189  0.00356171  0.0126183  0.00355824  
0.94  0.0266731  0.0283756  0.0266497  0.0283507  0.034254  0.0374986  0.0342785  0.337556  0.0250727  0.406983  0.0250507  0.00752841  0.00310353  0.0125039  0.00310217  
0.96  0.0242378  0.0252477  0.0242308  0.0252405  0.0308829  0.026295  0.0308645  0.337556  0.0232682  0.429394  0.0232616  0.00402512  0.00298977  0.0128435  0.00298934  
0.98  0.0166336  0.016973  0.0166255  0.0169648  0.024849  0.0247591  0.0248486  0.337556  0.0163009  0.40772  0.016293  0.00447165  0.00250243  0.0125152  0.00250182  
1  0.0135413  0.0135413  0.01353  0.01353  0.0228881  0.0213546  0.0228801  0.337556  0.0135413  0.423862  0.01353  0.00521773  0.0022808  0.0127605  0.00227985  


==> friction_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.332551  0.0120098  
0.04  0.336039  0.0124851  
0.06  0.339863  0.0128197  
0.08  0.332759  0.0122984  
0.1  0.333822  0.0123062  
0.12  0.327929  0.0116778  
0.14  0.331563  0.0121466  
0.16  0.334116  0.0122098  
0.18  0.333544  0.0122774  
0.2  0.326291  0.0122685  
0.22  0.32243  0.0123055  
0.24  0.325999  0.0124397  
0.26  0.314961  0.012263  
0.28  0.320742  0.0126985  
0.3  0.313024  0.0123844  
0.32  0.297871  0.0120041  
0.34  0.28982  0.0115384  
0.36  0.273025  0.011021  
0.38  0.285997  0.0117669  
0.4  0.274499  0.0113675  
0.42  0.253751  0.0111654  
0.44  0.244839  0.0114297  
0.46  0.232631  0.0106697  
0.48  0.221661  0.0106857  
0.5  0.21652  0.0103896  
0.52  0.201056  0.0102959  
0.54  0.199144  0.010571  
0.56  0.182014  0.00944586  
0.58  0.170061  0.00925513  
0.6  0.157521  0.00899827  
0.62  0.142348  0.00844382  
0.64  0.12954  0.0077956  
0.66  0.119916  0.00750058  
0.68  0.118119  0.00785924  
0.7  0.0965379  0.00634687  
0.72  0.0880716  0.00621473  
0.74  0.088724  0.00622112  
0.76  0.0747826  0.00540733  
0.78  0.0716514  0.0052451  
0.8  0.0660399  0.00480547  
0.82  0.059344  0.00521129  
0.84  0.053259  0.00412441  
0.86  0.0501354  0.00449669  
0.88  0.0479959  0.00390584  
0.9  0.0366184  0.00314677  
0.92  0.0380942  0.00356171  
0.94  0.034254  0.00310353  
0.96  0.0308829  0.00298977  
0.98  0.024849  0.00250243  
1  0.0228881  0.0022808  


==> friction_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.337767  0.000487005  
0.04  0.338161  0.000964036  
0.06  0.336998  0.00145632  
0.08  0.336914  0.0019502  
0.1  0.336495  0.00243837  
0.12  0.333716  0.00286129  
0.14  0.334321  0.00347076  
0.16  0.332729  0.003852  
0.18  0.329941  0.00442897  
0.2  0.332961  0.00481653  
0.22  0.325197  0.0053308  
0.24  0.327362  0.0060071  
0.26  0.316543  0.0061528  
0.28  0.312174  0.00697765  
0.3  0.309533  0.00743063  
0.32  0.307465  0.00744968  
0.34  0.297808  0.00810406  
0.36  0.286174  0.0082561  
0.38  0.280148  0.00892886  
0.4  0.277836  0.00932774  
0.42  0.257327  0.00997341  
0.44  0.261421  0.0104986  
0.46  0.237635  0.0107946  
0.48  0.235396  0.0111257  
0.5  0.220044  0.0118184  
0.52  0.210395  0.011822  
0.54  0.213495  0.0120686  
0.56  0.177917  0.0125942  
0.58  0.171491  0.0132443  
0.6  0.152751  0.0135022  
0.62  0.146838  0.0131587  
0.64  0.137873  0.0128028  
0.66  0.128579  0.0130897  
0.68  0.110242  0.0138332  
0.7  0.110114  0.0123552  
0.72  0.104848  0.0126255  
0.74  0.095808  0.0128927  
0.76  0.0769312  0.0127845  
0.78  0.0736327  0.0128098  
0.8  0.0761618  0.0124549  
0.82  0.0652216  0.012899  
0.84  0.0597712  0.0124305  
0.86  0.0609176  0.0122942  
0.88  0.0469129  0.0130371  
0.9  0.044319  0.0120353  
0.92  0.0437785  0.0126183  
0.94  0.0374986  0.0125039  
0.96  0.026295  0.0128435  
0.98  0.0247591  0.0125152  
1  0.0213546  0.0127605  


==> friction_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.337774  0.000486773  
0.04  0.338161  0.000964029  
0.06  0.337022  0.00145234  
0.08  0.336864  0.00194447  
0.1  0.336438  0.00242403  
0.12  0.33346  0.0028129  
0.14  0.334175  0.00340887  
0.16  0.33281  0.00378315  
0.18  0.330205  0.00433536  
0.2  0.332407  0.0047061  
0.22  0.324914  0.00517751  
0.24  0.327203  0.00582899  
0.26  0.316303  0.00584424  
0.28  0.313665  0.00659211  
0.3  0.310248  0.0069457  
0.32  0.305527  0.00703085  
0.34  0.295678  0.00744274  
0.36  0.28203  0.00733778  
0.38  0.281923  0.00812182  
0.4  0.276663  0.00833436  
0.42  0.255841  0.00858367  
0.44  0.254325  0.00918103  
0.46  0.235089  0.0087957  
0.48  0.228095  0.00898897  
0.5  0.217917  0.00915955  
0.52  0.204659  0.00916442  
0.54  0.204519  0.0096324  
0.56  0.18087  0.00877368  
0.58  0.170361  0.00887991  
0.6  0.156635  0.00868347  
0.62  0.143016  0.00825168  
0.64  0.130592  0.007653  
0.66  0.120889  0.00737449  
0.68  0.117385  0.00777065  
0.7  0.0976396  0.00627689  
0.72  0.0889171  0.00618722  
0.74  0.089175  0.00617332  
0.76  0.0748527  0.00539316  
0.78  0.0717072  0.00523414  
0.8  0.0664566  0.00478004  
0.82  0.0594544  0.00520639  
0.84  0.0534018  0.00411601  
0.86  0.0504108  0.00448668  
0.88  0.0479772  0.00389975  
0.9  0.0367544  0.00313984  
0.92  0.0381671  0.00355824  
0.94  0.0342785  0.00310217  
0.96  0.0308645  0.00298934  
0.98  0.0248486  0.00250182  
1  0.0228801  0.00227985  


==> friction_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  16.8078  840.39  0.0151044  0.755221  0.324239  0.337128  0.337124  0.337556  0.336156  0.000302117  0.000302089  0.999708  0.0113639  0.000340678  0.000340662  
0.04  9.06106  226.526  0.0291576  0.728941  0.322961  0.335489  0.335423  0.337556  0.362442  0.00117656  0.00116631  0.9947  0.0117998  0.000672301  0.000669364  
0.06  6.10369  101.728  0.0440615  0.734358  0.328803  0.334209  0.334149  0.337556  0.366222  0.00268928  0.00264369  0.988926  0.0118612  0.00101642  0.00100777  
0.08  4.61531  57.6914  0.0635489  0.794361  0.334431  0.332191  0.332231  0.337556  0.369225  0.00519875  0.00508391  0.982552  0.0119097  0.00141321  0.00139751  
0.1  3.55594  35.5594  0.0726372  0.726372  0.324519  0.327004  0.326926  0.337556  0.355594  0.00763511  0.00726372  0.96838  0.0116878  0.00171263  0.00167046  
0.12  2.91794  24.3162  0.0877744  0.731453  0.317879  0.32278  0.322557  0.337556  0.350153  0.0113036  0.0105329  0.95453  0.011598  0.00208384  0.00201155  
0.14  2.85632  20.4023  0.0981363  0.700974  0.322074  0.315898  0.316225  0.337556  0.399885  0.0149464  0.0137391  0.947044  0.0123943  0.00239621  0.00229739  
0.16  1.96001  12.25  0.106245  0.664032  0.296283  0.308228  0.307274  0.337556  0.313601  0.0192298  0.0169992  0.9202  0.010976  0.00271796  0.00255547  
0.18  1.93656  10.7586  0.123695  0.687192  0.299248  0.301161  0.300973  0.337556  0.34858  0.0261453  0.022265  0.901675  0.011572  0.00316923  0.00292461  
0.2  1.72037  8.60185  0.138487  0.692434  0.294114  0.292907  0.293045  0.337556  0.344074  0.0329632  0.0276974  0.88573  0.0114969  0.00355853  0.00326193  
0.22  1.61251  7.32959  0.136968  0.622584  0.280968  0.283766  0.283378  0.337556  0.354752  0.0385919  0.030133  0.861012  0.011674  0.00385039  0.00340234  
0.24  1.23753  5.15637  0.140362  0.584841  0.270105  0.274372  0.273625  0.337556  0.297007  0.0455484  0.0336869  0.824918  0.0106817  0.00418305  0.00359738  
0.26  1.05856  4.07138  0.144863  0.557164  0.257698  0.266119  0.26443  0.337556  0.275225  0.0526115  0.0376643  0.799464  0.0102825  0.00449569  0.00380383  
0.28  1.11262  3.97366  0.159043  0.568011  0.25554  0.251587  0.252439  0.337556  0.311535  0.0646871  0.0445321  0.784469  0.0109398  0.004985  0.00413611  
0.3  0.83008  2.76693  0.144587  0.481957  0.230909  0.24331  0.240014  0.337556  0.249024  0.0703369  0.0433761  0.734171  0.00978085  0.00519814  0.00408208  
0.32  0.721536  2.2548  0.142268  0.444588  0.223004  0.227594  0.22621  0.337556  0.230892  0.0800675  0.0455258  0.698482  0.00941803  0.00554606  0.00418201  
0.34  0.669495  1.9691  0.164523  0.483893  0.216376  0.221878  0.22009  0.337556  0.227628  0.0957864  0.055938  0.674872  0.00935124  0.00606608  0.00463564  
0.36  0.588917  1.63588  0.150983  0.419397  0.200142  0.210311  0.206635  0.337556  0.21201  0.104886  0.0543539  0.63851  0.00902473  0.00634768  0.00456953  
0.38  0.464171  1.2215  0.135901  0.357635  0.179245  0.190526  0.185902  0.337556  0.176385  0.111843  0.0516425  0.590078  0.00823165  0.0065548  0.0044541  
0.4  0.479732  1.19933  0.157642  0.394105  0.183878  0.187979  0.186219  0.337556  0.191893  0.135903  0.0630568  0.570795  0.00858589  0.00722555  0.00492178  
0.42  0.33113  0.788405  0.122341  0.291288  0.15946  0.171698  0.165713  0.337556  0.139075  0.131728  0.0513832  0.510935  0.00730937  0.0071137  0.0044429  
0.44  0.300728  0.683473  0.112414  0.255486  0.147031  0.157921  0.152164  0.337556  0.13232  0.153725  0.049462  0.471309  0.00712967  0.00768472  0.00435905  
0.46  0.287111  0.624155  0.119374  0.259509  0.146056  0.152335  0.148907  0.337556  0.132071  0.166409  0.0549122  0.454114  0.00712295  0.00799548  0.00459294  
0.48  0.236573  0.49286  0.101489  0.211435  0.128533  0.140651  0.133654  0.337556  0.113555  0.169752  0.0487147  0.422606  0.00660479  0.00807539  0.00432599  
0.5  0.225497  0.450995  0.106583  0.213166  0.124403  0.119132  0.122364  0.337556  0.112749  0.202753  0.0532916  0.386774  0.0065813  0.00882551  0.00452465  
0.52  0.192231  0.369674  0.0932391  0.179306  0.110956  0.123308  0.115545  0.337556  0.0999599  0.195842  0.0484843  0.371479  0.00619682  0.00867379  0.00431576  
0.54  0.184648  0.34194  0.0904642  0.167526  0.103131  0.116498  0.108028  0.337556  0.0997098  0.200988  0.0488506  0.366361  0.00618907  0.00878701  0.00433203  
0.56  0.138592  0.247486  0.0762172  0.136102  0.0927817  0.103112  0.0959847  0.337556  0.0776116  0.215626  0.0426817  0.310066  0.00546034  0.00910137  0.00404927  
0.58  0.129364  0.223042  0.0759359  0.130924  0.090278  0.0910201  0.0904922  0.337556  0.0750312  0.232251  0.0440428  0.288646  0.0053688  0.00944571  0.00411333  
0.6  0.10558  0.175967  0.0659565  0.109928  0.0818173  0.0952932  0.0852771  0.337556  0.0633482  0.238819  0.0395739  0.256743  0.00493314  0.00957835  0.00389907  
0.62  0.0996791  0.160773  0.0638422  0.102971  0.0778083  0.086194  0.0798529  0.337556  0.061801  0.253293  0.0395821  0.243822  0.00487252  0.00986433  0.00389947  
0.64  0.0763925  0.119363  0.0505169  0.0789327  0.0694846  0.0716019  0.0699272  0.337556  0.0488912  0.26952  0.0323308  0.209007  0.00433383  0.0101754  0.00352423  
0.66  0.0714846  0.10831  0.050017  0.0757834  0.062211  0.0715745  0.0640332  0.337556  0.0471798  0.27569  0.0330113  0.194606  0.0042573  0.0102912  0.00356112  
0.68  0.0592803  0.0871769  0.0414486  0.0609539  0.05741  0.0658201  0.0589158  0.337556  0.0403106  0.283097  0.0281851  0.179049  0.00393519  0.0104285  0.00329053  
0.7  0.0489734  0.069962  0.0359696  0.0513852  0.0543391  0.0623817  0.0556149  0.337556  0.0342814  0.281243  0.0251787  0.158633  0.00362898  0.0103943  0.00311009  
0.72  0.0460825  0.0640034  0.0322126  0.0447397  0.0483499  0.052393  0.0490011  0.337556  0.0331794  0.294104  0.0231931  0.16107  0.00357018  0.0106293  0.00298494  
0.74  0.035048  0.0473622  0.0256148  0.0346145  0.0437889  0.0374393  0.0429595  0.337556  0.0259355  0.328218  0.0189549  0.130616  0.00315649  0.0112289  0.00269847  
0.76  0.0328268  0.0431932  0.0261292  0.0343805  0.0394106  0.0477075  0.0403802  0.337556  0.0249484  0.31054  0.0198582  0.116865  0.00309583  0.0109223  0.00276201  
0.78  0.0293243  0.0375952  0.0235012  0.0301297  0.0358692  0.0362578  0.0359116  0.337556  0.0228729  0.32097  0.0183309  0.109137  0.00296426  0.0111042  0.00265368  
0.8  0.0232443  0.0290554  0.0181276  0.0226594  0.0320822  0.0433198  0.0332642  0.337556  0.0185955  0.310747  0.014502  0.105184  0.00267276  0.010926  0.00236032  
0.82  0.0211469  0.0257889  0.017878  0.0218024  0.0318174  0.0184109  0.0307804  0.337556  0.0173404  0.395989  0.01466  0.0773553  0.00258099  0.0123338  0.00237314  
0.84  0.0181765  0.0216387  0.0156152  0.0185895  0.0299449  0.0328882  0.0301643  0.337556  0.0152682  0.344726  0.0131167  0.0745443  0.00242187  0.0115078  0.00224475  
0.86  0.0160101  0.0186164  0.0134617  0.0156532  0.0252135  0.0348207  0.0259275  0.337556  0.0137687  0.351532  0.0115771  0.0743243  0.00229987  0.0116209  0.0021089  
0.88  0.0123003  0.0139776  0.0110643  0.0125731  0.0226021  0.0327121  0.0231572  0.337556  0.0108242  0.331899  0.00973659  0.0549131  0.00203917  0.0112917  0.00193401  
0.9  0.011243  0.0124923  0.0102709  0.0114121  0.0215634  0.0314939  0.0220548  0.337556  0.0101187  0.331952  0.00924383  0.0494914  0.0019716  0.0112926  0.00188444  
0.92  0.00859352  0.00934078  0.00779479  0.00847259  0.0179746  0.0171437  0.0179383  0.337556  0.00790604  0.358684  0.0071712  0.0437228  0.00174275  0.0117385  0.00165979  
0.94  0.00801179  0.00852318  0.00718027  0.00763858  0.0174545  0.0160924  0.017395  0.337556  0.00753108  0.380648  0.00674945  0.0437227  0.00170092  0.0120926  0.00161024  
0.96  0.00759179  0.00790811  0.00660015  0.00687515  0.0164973  0.0178589  0.0165619  0.337556  0.00728811  0.389835  0.00633614  0.0474585  0.00167326  0.0122376  0.00156016  
0.98  0.00763673  0.00779258  0.0069564  0.00709836  0.0153488  0.0164222  0.0153922  0.337556  0.00748399  0.383305  0.00681727  0.0403827  0.0016956  0.0121347  0.00161831  
1  0.00653181  0.00653181  0.00600203  0.00600203  0.0146281  0.0120597  0.0145354  0.337556  0.00653181  0.383914  0.00600203  0.03609  0.00158406  0.0121443  0.00151847  


==> friction_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.324239  0.0113639  
0.04  0.322961  0.0117998  
0.06  0.328803  0.0118612  
0.08  0.334431  0.0119097  
0.1  0.324519  0.0116878  
0.12  0.317879  0.011598  
0.14  0.322074  0.0123943  
0.16  0.296283  0.010976  
0.18  0.299248  0.011572  
0.2  0.294114  0.0114969  
0.22  0.280968  0.011674  
0.24  0.270105  0.0106817  
0.26  0.257698  0.0102825  
0.28  0.25554  0.0109398  
0.3  0.230909  0.00978085  
0.32  0.223004  0.00941803  
0.34  0.216376  0.00935124  
0.36  0.200142  0.00902473  
0.38  0.179245  0.00823165  
0.4  0.183878  0.00858589  
0.42  0.15946  0.00730937  
0.44  0.147031  0.00712967  
0.46  0.146056  0.00712295  
0.48  0.128533  0.00660479  
0.5  0.124403  0.0065813  
0.52  0.110956  0.00619682  
0.54  0.103131  0.00618907  
0.56  0.0927817  0.00546034  
0.58  0.090278  0.0053688  
0.6  0.0818173  0.00493314  
0.62  0.0778083  0.00487252  
0.64  0.0694846  0.00433383  
0.66  0.062211  0.0042573  
0.68  0.05741  0.00393519  
0.7  0.0543391  0.00362898  
0.72  0.0483499  0.00357018  
0.74  0.0437889  0.00315649  
0.76  0.0394106  0.00309583  
0.78  0.0358692  0.00296426  
0.8  0.0320822  0.00267276  
0.82  0.0318174  0.00258099  
0.84  0.0299449  0.00242187  
0.86  0.0252135  0.00229987  
0.88  0.0226021  0.00203917  
0.9  0.0215634  0.0019716  
0.92  0.0179746  0.00174275  
0.94  0.0174545  0.00170092  
0.96  0.0164973  0.00167326  
0.98  0.0153488  0.0016956  
1  0.0146281  0.00158406  


==> friction_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.337128  0.000340678  
0.04  0.335489  0.000672301  
0.06  0.334209  0.00101642  
0.08  0.332191  0.00141321  
0.1  0.327004  0.00171263  
0.12  0.32278  0.00208384  
0.14  0.315898  0.00239621  
0.16  0.308228  0.00271796  
0.18  0.301161  0.00316923  
0.2  0.292907  0.00355853  
0.22  0.283766  0.00385039  
0.24  0.274372  0.00418305  
0.26  0.266119  0.00449569  
0.28  0.251587  0.004985  
0.3  0.24331  0.00519814  
0.32  0.227594  0.00554606  
0.34  0.221878  0.00606608  
0.36  0.210311  0.00634768  
0.38  0.190526  0.0065548  
0.4  0.187979  0.00722555  
0.42  0.171698  0.0071137  
0.44  0.157921  0.00768472  
0.46  0.152335  0.00799548  
0.48  0.140651  0.00807539  
0.5  0.119132  0.00882551  
0.52  0.123308  0.00867379  
0.54  0.116498  0.00878701  
0.56  0.103112  0.00910137  
0.58  0.0910201  0.00944571  
0.6  0.0952932  0.00957835  
0.62  0.086194  0.00986433  
0.64  0.0716019  0.0101754  
0.66  0.0715745  0.0102912  
0.68  0.0658201  0.0104285  
0.7  0.0623817  0.0103943  
0.72  0.052393  0.0106293  
0.74  0.0374393  0.0112289  
0.76  0.0477075  0.0109223  
0.78  0.0362578  0.0111042  
0.8  0.0433198  0.010926  
0.82  0.0184109  0.0123338  
0.84  0.0328882  0.0115078  
0.86  0.0348207  0.0116209  
0.88  0.0327121  0.0112917  
0.9  0.0314939  0.0112926  
0.92  0.0171437  0.0117385  
0.94  0.0160924  0.0120926  
0.96  0.0178589  0.0122376  
0.98  0.0164222  0.0121347  
1  0.0120597  0.0121443  


==> friction_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.337124  0.000340662  
0.04  0.335423  0.000669364  
0.06  0.334149  0.00100777  
0.08  0.332231  0.00139751  
0.1  0.326926  0.00167046  
0.12  0.322557  0.00201155  
0.14  0.316225  0.00229739  
0.16  0.307274  0.00255547  
0.18  0.300973  0.00292461  
0.2  0.293045  0.00326193  
0.22  0.283378  0.00340234  
0.24  0.273625  0.00359738  
0.26  0.26443  0.00380383  
0.28  0.252439  0.00413611  
0.3  0.240014  0.00408208  
0.32  0.22621  0.00418201  
0.34  0.22009  0.00463564  
0.36  0.206635  0.00456953  
0.38  0.185902  0.0044541  
0.4  0.186219  0.00492178  
0.42  0.165713  0.0044429  
0.44  0.152164  0.00435905  
0.46  0.148907  0.00459294  
0.48  0.133654  0.00432599  
0.5  0.122364  0.00452465  
0.52  0.115545  0.00431576  
0.54  0.108028  0.00433203  
0.56  0.0959847  0.00404927  
0.58  0.0904922  0.00411333  
0.6  0.0852771  0.00389907  
0.62  0.0798529  0.00389947  
0.64  0.0699272  0.00352423  
0.66  0.0640332  0.00356112  
0.68  0.0589158  0.00329053  
0.7  0.0556149  0.00311009  
0.72  0.0490011  0.00298494  
0.74  0.0429595  0.00269847  
0.76  0.0403802  0.00276201  
0.78  0.0359116  0.00265368  
0.8  0.0332642  0.00236032  
0.82  0.0307804  0.00237314  
0.84  0.0301643  0.00224475  
0.86  0.0259275  0.0021089  
0.88  0.0231572  0.00193401  
0.9  0.0220548  0.00188444  
0.92  0.0179383  0.00165979  
0.94  0.017395  0.00161024  
0.96  0.0165619  0.00156016  
0.98  0.0153922  0.00161831  
1  0.0145354  0.00151847  


==> obstacle_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  6.83817  341.909  0.634764  31.7382  0.264599  0.264328  0.26434  0.263785  0.136763  0.0129606  0.0126953  0.955803  0.00724838  0.00223135  0.0022084  
0.04  3.41655  85.4138  0.596685  14.9171  0.264642  0.262263  0.262481  0.263785  0.136662  0.0250209  0.0238674  0.908159  0.00724569  0.00310033  0.00302802  
0.06  2.20508  36.7514  0.470906  7.84843  0.261708  0.260246  0.26045  0.263785  0.132305  0.0309938  0.0282544  0.860394  0.00712926  0.00345059  0.00329457  
0.08  1.82064  22.758  0.549311  6.86638  0.268604  0.264336  0.265031  0.263785  0.145651  0.0477998  0.0439449  0.83704  0.0074802  0.00428518  0.00410875  
0.1  1.42382  14.2382  0.491774  4.91774  0.268996  0.264236  0.265197  0.263785  0.142382  0.0551313  0.0491774  0.798247  0.00739578  0.00460209  0.00434649  
0.12  1.09541  9.12842  0.44531  3.71092  0.257771  0.260128  0.259554  0.263785  0.131449  0.0615275  0.0534372  0.756411  0.00710616  0.00486173  0.00453083  
0.14  1.02973  7.35522  0.448511  3.20365  0.268849  0.265114  0.265981  0.263785  0.144162  0.0702281  0.0627915  0.767867  0.00744187  0.00519411  0.00491141  
0.16  0.848453  5.30283  0.442388  2.76493  0.260905  0.259307  0.259803  0.263785  0.135753  0.0839458  0.0707821  0.689597  0.00722154  0.00567879  0.00521456  
0.18  0.75442  4.19122  0.420987  2.33882  0.261229  0.263174  0.262519  0.263785  0.135796  0.0912374  0.0757777  0.663337  0.00722269  0.00592029  0.00539544  
0.2  0.681208  3.40604  0.436748  2.18374  0.259079  0.257886  0.258357  0.263785  0.136242  0.108068  0.0873497  0.605706  0.00723454  0.00644324  0.00579278  
0.22  0.615612  2.79823  0.431312  1.96051  0.256406  0.257992  0.257272  0.263785  0.135435  0.122959  0.0948885  0.545836  0.00721308  0.00687284  0.00603758  
0.24  0.5319  2.21625  0.393136  1.63806  0.248508  0.252267  0.250376  0.263785  0.127656  0.128508  0.0943525  0.49684  0.00700288  0.00702622  0.0060205  
0.26  0.504147  1.93903  0.383155  1.47367  0.250057  0.258899  0.254462  0.263785  0.131078  0.131543  0.0996204  0.498166  0.00709613  0.0071087  0.00618629  
0.28  0.46866  1.67379  0.364115  1.30041  0.249297  0.249272  0.249286  0.263785  0.131225  0.143782  0.101952  0.455499  0.0071001  0.00743205  0.00625827  
0.3  0.431348  1.43783  0.358825  1.19608  0.246272  0.244604  0.245625  0.263785  0.129404  0.161684  0.107647  0.388205  0.00705067  0.00788115  0.0064307  
0.32  0.391115  1.22223  0.337259  1.05393  0.237166  0.230619  0.234955  0.263785  0.125157  0.17421  0.107923  0.3377  0.00693399  0.00818075  0.00643892  
0.34  0.336593  0.989979  0.303273  0.891981  0.22931  0.229145  0.229263  0.263785  0.114442  0.172584  0.103113  0.287657  0.00663053  0.00814248  0.0062938  
0.36  0.321935  0.894265  0.293548  0.815411  0.231016  0.221978  0.228652  0.263785  0.115897  0.187136  0.105677  0.261555  0.00667255  0.0084788  0.00637158  
0.38  0.295709  0.778182  0.279696  0.736041  0.223965  0.222575  0.223681  0.263785  0.112369  0.198609  0.106284  0.204284  0.00657023  0.00873485  0.00638985  
0.4  0.249362  0.623405  0.240693  0.601732  0.20949  0.212185  0.20992  0.263785  0.0997448  0.192466  0.0962772  0.159572  0.00619015  0.00859871  0.0060816  
0.42  0.222028  0.528639  0.217255  0.517275  0.200601  0.199283  0.200444  0.263785  0.0932519  0.201212  0.0912473  0.118956  0.00598529  0.0087919  0.0059206  
0.44  0.173262  0.393778  0.170867  0.388335  0.183098  0.186333  0.183384  0.263785  0.0762354  0.187155  0.0751816  0.0884311  0.00541171  0.00847924  0.00537418  
0.46  0.157677  0.342776  0.156148  0.339451  0.172926  0.174679  0.173053  0.263785  0.0725313  0.186084  0.0718279  0.0727542  0.0052786  0.00845494  0.00525294  
0.48  0.116509  0.242726  0.116181  0.242043  0.150889  0.151504  0.15091  0.263785  0.0559241  0.183233  0.0557667  0.0339562  0.00463506  0.00838993  0.00462853  
0.5  0.0942593  0.188519  0.09408  0.18816  0.138292  0.137642  0.138276  0.263785  0.0471296  0.178473  0.04704  0.0254506  0.00425503  0.00828022  0.00425099  
0.52  0.0761046  0.146355  0.0760131  0.146179  0.125351  0.120386  0.125261  0.263785  0.0395744  0.178136  0.0395268  0.0181938  0.00389909  0.00827241  0.00389675  
0.54  0.0592716  0.109762  0.0592331  0.109691  0.113677  0.119503  0.11375  0.263785  0.0320066  0.161513  0.0319859  0.0124997  0.00350652  0.00787698  0.00350538  
0.56  0.0452875  0.0808705  0.0452581  0.080818  0.102174  0.0982354  0.102132  0.263785  0.025361  0.170336  0.0253445  0.0105449  0.00312133  0.00808926  0.00312031  
0.58  0.037148  0.0640483  0.0371477  0.0640478  0.0919942  0.0953203  0.091998  0.263785  0.0215458  0.155671  0.0215457  0.0011407  0.00287699  0.00773322  0.00287698  
0.6  0.0285874  0.0476457  0.0285655  0.0476092  0.0838202  0.0866424  0.0838481  0.263785  0.0171525  0.148283  0.0171393  0.00991523  0.00256696  0.00754748  0.00256598  
0.62  0.0237253  0.0382665  0.0237249  0.0382659  0.0791322  0.0837747  0.0791385  0.263785  0.0147097  0.150886  0.0147094  0.00135618  0.00237715  0.00761344  0.00237713  
0.64  0.0191896  0.0299838  0.0191874  0.0299803  0.0715131  0.0686735  0.0715038  0.263785  0.0122814  0.147044  0.0122799  0.00327093  0.0021721  0.00751587  0.00217197  
0.66  0.0155107  0.023501  0.0155106  0.0235009  0.065367  0.0613117  0.0653644  0.263785  0.010237  0.150528  0.010237  0.000639803  0.00198309  0.00760439  0.00198309  
0.68  0.0129761  0.0190825  0.0129755  0.0190816  0.0612544  0.0562915  0.061246  0.263785  0.00882374  0.146729  0.00882334  0.00169387  0.00184112  0.00750783  0.00184108  
0.7  0.00995785  0.0142255  0.00995784  0.0142255  0.0571767  0.0556928  0.0571769  0.263785  0.00697049  0.142164  0.00697049  -0.000130684  0.00163639  0.00739011  0.00163639  
0.72  0.010185  0.0141458  0.0101769  0.0141346  0.057456  0.0618554  0.0574855  0.263785  0.00733318  0.134549  0.00732737  0.00670916  0.00167843  0.00718946  0.00167776  
0.74  0.00903294  0.0122067  0.00903266  0.0122063  0.0542796  0.0530401  0.0542811  0.263785  0.00668437  0.145132  0.00668417  -0.00121259  0.00160246  0.00746685  0.00160243  
0.76  0.00677875  0.00891941  0.00677798  0.00891839  0.0504874  0.0469698  0.0504802  0.263785  0.00515185  0.145465  0.00515126  0.00204631  0.00140682  0.00747542  0.00140674  
0.78  0.00694269  0.00890088  0.00694233  0.00890042  0.0508011  0.0485484  0.0507979  0.263785  0.0054153  0.144596  0.00541502  0.00142208  0.00144234  0.00745304  0.0014423  
0.8  0.00608525  0.00760657  0.00608274  0.00760342  0.0480702  0.0494993  0.0480756  0.263785  0.0048682  0.143862  0.00486619  0.00379083  0.00136754  0.00743412  0.00136726  
0.82  0.00528687  0.00644741  0.00528643  0.00644686  0.0476912  0.0439009  0.0476972  0.263785  0.00433524  0.147699  0.00433487  -0.00160513  0.00129051  0.0075326  0.00129046  
0.84  0.00448993  0.00534515  0.00448992  0.00534514  0.0451821  0.0440922  0.0451818  0.263785  0.00377154  0.143979  0.00377153  0.000266453  0.00120369  0.00743714  0.00120369  
0.86  0.00414718  0.0048223  0.00414652  0.00482154  0.0444373  0.0457339  0.0444347  0.263785  0.00356657  0.145837  0.00356601  -0.00199446  0.00117053  0.00748496  0.00117044  
0.88  0.00392143  0.00445617  0.0039214  0.00445613  0.044636  0.0435568  0.0446355  0.263785  0.00345086  0.144243  0.00345083  0.000489886  0.00115138  0.00744396  0.00115138  
0.9  0.00341889  0.00379877  0.0034185  0.00379833  0.0429911  0.0402229  0.0429867  0.263785  0.003077  0.142256  0.00307665  0.00158743  0.00108723  0.00739251  0.00108716  
0.92  0.00324439  0.00352651  0.00324437  0.00352649  0.0426812  0.0379173  0.0426793  0.263785  0.00298484  0.14747  0.00298482  0.000394673  0.00107082  0.00752675  0.00107082  
0.94  0.00296512  0.00315438  0.00296511  0.00315437  0.0412311  0.0411538  0.0412311  0.263785  0.00278721  0.142159  0.0027872  0.000172928  0.00103476  0.00738999  0.00103476  
0.96  0.0027876  0.00290375  0.00278741  0.00290355  0.0407396  0.0413486  0.0407389  0.263785  0.0026761  0.138259  0.00267591  -0.00116541  0.00101393  0.00728791  0.00101389  
0.98  0.00247892  0.00252951  0.00247889  0.00252948  0.0392155  0.0389155  0.0392156  0.263785  0.00242934  0.144204  0.00242931  -0.000451083  0.000966051  0.00744294  0.000966045  
1  0.00249918  0.00249918  0.00249829  0.00249829  0.0413356  0.0448133  0.0413268  0.263785  0.00249918  0.142144  0.00249829  -0.00253997  0.00097984  0.0073896  0.000979664  


==> obstacle_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.264599  0.00724838  
0.04  0.264642  0.00724569  
0.06  0.261708  0.00712926  
0.08  0.268604  0.0074802  
0.1  0.268996  0.00739578  
0.12  0.257771  0.00710616  
0.14  0.268849  0.00744187  
0.16  0.260905  0.00722154  
0.18  0.261229  0.00722269  
0.2  0.259079  0.00723454  
0.22  0.256406  0.00721308  
0.24  0.248508  0.00700288  
0.26  0.250057  0.00709613  
0.28  0.249297  0.0071001  
0.3  0.246272  0.00705067  
0.32  0.237166  0.00693399  
0.34  0.22931  0.00663053  
0.36  0.231016  0.00667255  
0.38  0.223965  0.00657023  
0.4  0.20949  0.00619015  
0.42  0.200601  0.00598529  
0.44  0.183098  0.00541171  
0.46  0.172926  0.0052786  
0.48  0.150889  0.00463506  
0.5  0.138292  0.00425503  
0.52  0.125351  0.00389909  
0.54  0.113677  0.00350652  
0.56  0.102174  0.00312133  
0.58  0.0919942  0.00287699  
0.6  0.0838202  0.00256696  
0.62  0.0791322  0.00237715  
0.64  0.0715131  0.0021721  
0.66  0.065367  0.00198309  
0.68  0.0612544  0.00184112  
0.7  0.0571767  0.00163639  
0.72  0.057456  0.00167843  
0.74  0.0542796  0.00160246  
0.76  0.0504874  0.00140682  
0.78  0.0508011  0.00144234  
0.8  0.0480702  0.00136754  
0.82  0.0476912  0.00129051  
0.84  0.0451821  0.00120369  
0.86  0.0444373  0.00117053  
0.88  0.044636  0.00115138  
0.9  0.0429911  0.00108723  
0.92  0.0426812  0.00107082  
0.94  0.0412311  0.00103476  
0.96  0.0407396  0.00101393  
0.98  0.0392155  0.000966051  
1  0.0413356  0.00097984  


==> obstacle_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.264328  0.00223135  
0.04  0.262263  0.00310033  
0.06  0.260246  0.00345059  
0.08  0.264336  0.00428518  
0.1  0.264236  0.00460209  
0.12  0.260128  0.00486173  
0.14  0.265114  0.00519411  
0.16  0.259307  0.00567879  
0.18  0.263174  0.00592029  
0.2  0.257886  0.00644324  
0.22  0.257992  0.00687284  
0.24  0.252267  0.00702622  
0.26  0.258899  0.0071087  
0.28  0.249272  0.00743205  
0.3  0.244604  0.00788115  
0.32  0.230619  0.00818075  
0.34  0.229145  0.00814248  
0.36  0.221978  0.0084788  
0.38  0.222575  0.00873485  
0.4  0.212185  0.00859871  
0.42  0.199283  0.0087919  
0.44  0.186333  0.00847924  
0.46  0.174679  0.00845494  
0.48  0.151504  0.00838993  
0.5  0.137642  0.00828022  
0.52  0.120386  0.00827241  
0.54  0.119503  0.00787698  
0.56  0.0982354  0.00808926  
0.58  0.0953203  0.00773322  
0.6  0.0866424  0.00754748  
0.62  0.0837747  0.00761344  
0.64  0.0686735  0.00751587  
0.66  0.0613117  0.00760439  
0.68  0.0562915  0.00750783  
0.7  0.0556928  0.00739011  
0.72  0.0618554  0.00718946  
0.74  0.0530401  0.00746685  
0.76  0.0469698  0.00747542  
0.78  0.0485484  0.00745304  
0.8  0.0494993  0.00743412  
0.82  0.0439009  0.0075326  
0.84  0.0440922  0.00743714  
0.86  0.0457339  0.00748496  
0.88  0.0435568  0.00744396  
0.9  0.0402229  0.00739251  
0.92  0.0379173  0.00752675  
0.94  0.0411538  0.00738999  
0.96  0.0413486  0.00728791  
0.98  0.0389155  0.00744294  
1  0.0448133  0.0073896  


==> obstacle_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.26434  0.0022084  
0.04  0.262481  0.00302802  
0.06  0.26045  0.00329457  
0.08  0.265031  0.00410875  
0.1  0.265197  0.00434649  
0.12  0.259554  0.00453083  
0.14  0.265981  0.00491141  
0.16  0.259803  0.00521456  
0.18  0.262519  0.00539544  
0.2  0.258357  0.00579278  
0.22  0.257272  0.00603758  
0.24  0.250376  0.0060205  
0.26  0.254462  0.00618629  
0.28  0.249286  0.00625827  
0.3  0.245625  0.0064307  
0.32  0.234955  0.00643892  
0.34  0.229263  0.0062938  
0.36  0.228652  0.00637158  
0.38  0.223681  0.00638985  
0.4  0.20992  0.0060816  
0.42  0.200444  0.0059206  
0.44  0.183384  0.00537418  
0.46  0.173053  0.00525294  
0.48  0.15091  0.00462853  
0.5  0.138276  0.00425099  
0.52  0.125261  0.00389675  
0.54  0.11375  0.00350538  
0.56  0.102132  0.00312031  
0.58  0.091998  0.00287698  
0.6  0.0838481  0.00256598  
0.62  0.0791385  0.00237713  
0.64  0.0715038  0.00217197  
0.66  0.0653644  0.00198309  
0.68  0.061246  0.00184108  
0.7  0.0571769  0.00163639  
0.72  0.0574855  0.00167776  
0.74  0.0542811  0.00160243  
0.76  0.0504802  0.00140674  
0.78  0.0507979  0.0014423  
0.8  0.0480756  0.00136726  
0.82  0.0476972  0.00129046  
0.84  0.0451818  0.00120369  
0.86  0.0444347  0.00117044  
0.88  0.0446355  0.00115138  
0.9  0.0429867  0.00108716  
0.92  0.0426793  0.00107082  
0.94  0.0412311  0.00103476  
0.96  0.0407389  0.00101389  
0.98  0.0392156  0.000966045  
1  0.0413268  0.000979664  


==> obstacle_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  6.49415  324.708  0.567592  28.3796  0.25702  0.261906  0.261651  0.263785  0.129883  0.0117097  0.0113518  0.947916  0.0070637  0.00212094  0.00208828  
0.04  3.3788  84.47  0.416523  10.4131  0.258045  0.261625  0.261403  0.263785  0.135152  0.0171792  0.0166609  0.937966  0.00720555  0.00256896  0.00252991  
0.06  2.46392  41.0654  0.370604  6.17673  0.26058  0.258373  0.258576  0.263785  0.147835  0.0235284  0.0222362  0.907909  0.00753608  0.00300644  0.00292272  
0.08  1.67406  20.9257  0.35031  4.37888  0.257531  0.256254  0.256412  0.263785  0.133925  0.0301319  0.0280248  0.87638  0.00717276  0.00340228  0.00328116  
0.1  1.20894  12.0894  0.308054  3.08054  0.249059  0.251731  0.251268  0.263785  0.120894  0.0347553  0.0308054  0.826862  0.00681488  0.00365398  0.00344009  
0.12  0.974943  8.12453  0.296737  2.47281  0.245087  0.249177  0.248316  0.263785  0.116993  0.0413895  0.0356084  0.789564  0.00670404  0.00398751  0.00369856  
0.14  0.88791  6.34221  0.294397  2.10283  0.242334  0.245789  0.24501  0.263785  0.124307  0.0482515  0.0412155  0.774597  0.00691042  0.00430538  0.00397912  
0.16  0.692983  4.33114  0.258125  1.61328  0.230937  0.233543  0.232805  0.263785  0.110877  0.0521265  0.0413  0.71712  0.00652646  0.00447492  0.00398319  
0.18  0.604572  3.35874  0.256163  1.42313  0.227814  0.230066  0.22934  0.263785  0.108823  0.0603392  0.0461094  0.67735  0.00646571  0.00481455  0.00420873  
0.2  0.513829  2.56914  0.262541  1.31271  0.223213  0.223484  0.223378  0.263785  0.102766  0.0733527  0.0525082  0.608268  0.00628319  0.00530841  0.00449128  
0.22  0.417983  1.89992  0.221787  1.00812  0.210194  0.21624  0.213763  0.263785  0.0919563  0.0695841  0.0487931  0.590307  0.00594356  0.00517024  0.00432947  
0.24  0.390722  1.62801  0.219401  0.914172  0.208837  0.208756  0.208792  0.263785  0.0937732  0.0802403  0.0526563  0.549733  0.00600199  0.00555204  0.0044976  
0.26  0.330918  1.27276  0.199875  0.76875  0.199212  0.202504  0.200859  0.263785  0.0860387  0.085938  0.0519675  0.50037  0.00574914  0.00574577  0.00446809  
0.28  0.274589  0.980675  0.177359  0.633427  0.187554  0.188947  0.188172  0.263785  0.0768849  0.0924171  0.0496607  0.443812  0.00543471  0.00595843  0.0043678  
0.3  0.253451  0.844836  0.180269  0.600897  0.183492  0.181949  0.182878  0.263785  0.0760352  0.104148  0.0540807  0.398384  0.0054046  0.00632532  0.00455803  
0.32  0.216396  0.676239  0.157571  0.492408  0.174972  0.176696  0.175619  0.263785  0.0692469  0.102626  0.0504226  0.375192  0.0051577  0.00627893  0.00440117  
0.34  0.1864  0.548236  0.146331  0.430384  0.167121  0.165616  0.16665  0.263785  0.0633761  0.115149  0.0497524  0.313387  0.00493422  0.006651  0.00437183  
0.36  0.145855  0.405153  0.114885  0.319124  0.152294  0.149594  0.151548  0.263785  0.0525078  0.11782  0.0413585  0.276337  0.00449126  0.00672768  0.00398601  
0.38  0.122438  0.322204  0.0995338  0.261931  0.145207  0.150488  0.146564  0.263785  0.0465263  0.110651  0.0378228  0.25689  0.00422771  0.00651981  0.00381183  
0.4  0.109213  0.273033  0.0904555  0.226139  0.13836  0.145544  0.140077  0.263785  0.0436852  0.112217  0.0361822  0.239041  0.0040966  0.00656577  0.00372824  
0.42  0.0895611  0.213241  0.076314  0.1817  0.13047  0.133455  0.13108  0.263785  0.0376157  0.11624  0.0320519  0.204503  0.00380137  0.00668241  0.003509  
0.44  0.077125  0.175284  0.0683143  0.15526  0.121643  0.127258  0.122585  0.263785  0.033935  0.125271  0.0300583  0.167903  0.00361061  0.00693715  0.00339812  
0.46  0.0646723  0.140592  0.0584609  0.127089  0.114265  0.118368  0.11487  0.263785  0.0297493  0.122284  0.026892  0.147535  0.0033806  0.00685394  0.00321416  
0.48  0.0554287  0.115476  0.0505006  0.10521  0.109565  0.113905  0.110152  0.263785  0.0266058  0.121088  0.0242403  0.135161  0.00319701  0.00682035  0.00305158  
0.5  0.0487814  0.0975628  0.0454329  0.0908659  0.103066  0.103389  0.103102  0.263785  0.0243907  0.130394  0.0227165  0.110869  0.00306103  0.00707759  0.00295411  
0.52  0.041304  0.0794308  0.0386066  0.0742435  0.0976504  0.0950728  0.0973943  0.263785  0.0214781  0.135294  0.0200754  0.0993705  0.00287246  0.00720935  0.00277708  
0.54  0.0352037  0.0651921  0.0335142  0.0620634  0.0936772  0.0932368  0.0936414  0.263785  0.01901  0.13454  0.0180977  0.0813169  0.00270238  0.00718922  0.00263674  
0.56  0.0285784  0.0510329  0.0275997  0.0492851  0.0863546  0.0875977  0.0864344  0.263785  0.0160039  0.132075  0.0154558  0.0641577  0.00247953  0.00712307  0.0024367  
0.58  0.0255854  0.0441127  0.0246612  0.0425194  0.0832882  0.0818735  0.0831997  0.263785  0.0148395  0.134872  0.0143035  0.0625079  0.00238762  0.00719809  0.00234411  
0.6  0.0202466  0.0337443  0.0197766  0.032961  0.0772563  0.0776343  0.0772731  0.263785  0.0121479  0.142961  0.011866  0.044324  0.00216027  0.00741079  0.00213505  
0.62  0.0195604  0.031549  0.0191426  0.0308752  0.0756029  0.0746347  0.0755602  0.263785  0.0121274  0.133174  0.0118684  0.0441669  0.00215844  0.00715262  0.00213527  
0.64  0.017087  0.0266985  0.0168433  0.0263177  0.0710986  0.0753045  0.0712426  0.263785  0.0109357  0.134971  0.0107797  0.0342251  0.00204965  0.00720072  0.00203498  
0.66  0.0139497  0.0211359  0.0137661  0.0208578  0.0672767  0.0717265  0.0674077  0.263785  0.00920679  0.140705  0.00908564  0.029446  0.00188066  0.00735208  0.00186825  
0.68  0.0130948  0.0192571  0.0129262  0.0190092  0.0659496  0.0651408  0.0659258  0.263785  0.00890447  0.133737  0.00878984  0.0293991  0.00184952  0.00716773  0.00183758  
0.7  0.0121866  0.0174095  0.0120357  0.0171939  0.0643853  0.0618167  0.0643139  0.263785  0.00853065  0.137851  0.00842499  0.0277783  0.00181029  0.00727715  0.00179904  
0.72  0.0104427  0.0145038  0.0103676  0.0143994  0.0620294  0.0602946  0.0619952  0.263785  0.00751875  0.140657  0.00746467  0.0197524  0.00169953  0.00735085  0.00169341  
0.74  0.00891832  0.0120518  0.00886332  0.0119775  0.0592472  0.0582056  0.059229  0.263785  0.00659955  0.134921  0.00655886  0.0174943  0.00159226  0.0071994  0.00158734  
0.76  0.00847077  0.0111457  0.00844612  0.0111133  0.0574784  0.0598937  0.0575067  0.263785  0.00643778  0.140197  0.00641905  0.0116949  0.00157262  0.00733879  0.00157033  
0.78  0.00827362  0.0106072  0.00825362  0.0105816  0.0571103  0.0566897  0.0571057  0.263785  0.00645342  0.134819  0.00643783  0.010902  0.00157453  0.00719667  0.00157263  
0.8  0.00691603  0.00864504  0.00690492  0.00863115  0.0544681  0.0603516  0.0545167  0.263785  0.00553283  0.133769  0.00552394  0.00825755  0.00145791  0.00716859  0.00145673  
0.82  0.00619291  0.00755233  0.00618829  0.00754669  0.053134  0.0521942  0.0531291  0.263785  0.00507819  0.141242  0.0050744  0.00524901  0.00139672  0.0073661  0.0013962  
0.84  0.00558712  0.00665133  0.00557926  0.00664198  0.0511702  0.0476996  0.0511464  0.263785  0.00469318  0.143635  0.00468658  0.00684361  0.00134273  0.00742824  0.00134179  
0.86  0.00539229  0.00627011  0.00538651  0.00626339  0.0504957  0.0488655  0.0504859  0.263785  0.00463737  0.141581  0.0046324  0.00598765  0.00133473  0.00737494  0.00133401  
0.88  0.00502649  0.00571192  0.0050245  0.00570966  0.050005  0.0507092  0.0500075  0.263785  0.00442331  0.142965  0.00442156  0.00354332  0.00130356  0.0074109  0.0013033  
0.9  0.00500895  0.0055655  0.0050088  0.00556533  0.0501863  0.0512204  0.0501874  0.263785  0.00450806  0.14033  0.00450792  0.00100309  0.00131598  0.00734227  0.00131596  
0.92  0.00445787  0.00484551  0.0044578  0.00484544  0.0475846  0.0488379  0.0475854  0.263785  0.00410124  0.142609  0.00410118  0.000682829  0.0012552  0.00740166  0.00125519  
0.94  0.00411601  0.00437874  0.00411598  0.0043787  0.0468762  0.0470671  0.0468763  0.263785  0.00386905  0.145781  0.00386902  0.000446679  0.00121915  0.00748353  0.00121915  
0.96  0.00376063  0.00391732  0.00376044  0.00391713  0.0468678  0.0438838  0.0468711  0.263785  0.0036102  0.144375  0.00361003  -0.00111379  0.00117767  0.00744736  0.00117764  
0.98  0.00339966  0.00346904  0.00339951  0.00346889  0.0446561  0.0435097  0.0446549  0.263785  0.00333167  0.140596  0.00333152  0.00103546  0.00113132  0.00734924  0.0011313  
1  0.00332167  0.00332167  0.0033216  0.0033216  0.0444326  0.0489447  0.0444361  0.263785  0.00332167  0.130863  0.0033216  0.000768961  0.00112963  0.00709031  0.00112961  


==> obstacle_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.25702  0.0070637  
0.04  0.258045  0.00720555  
0.06  0.26058  0.00753608  
0.08  0.257531  0.00717276  
0.1  0.249059  0.00681488  
0.12  0.245087  0.00670404  
0.14  0.242334  0.00691042  
0.16  0.230937  0.00652646  
0.18  0.227814  0.00646571  
0.2  0.223213  0.00628319  
0.22  0.210194  0.00594356  
0.24  0.208837  0.00600199  
0.26  0.199212  0.00574914  
0.28  0.187554  0.00543471  
0.3  0.183492  0.0054046  
0.32  0.174972  0.0051577  
0.34  0.167121  0.00493422  
0.36  0.152294  0.00449126  
0.38  0.145207  0.00422771  
0.4  0.13836  0.0040966  
0.42  0.13047  0.00380137  
0.44  0.121643  0.00361061  
0.46  0.114265  0.0033806  
0.48  0.109565  0.00319701  
0.5  0.103066  0.00306103  
0.52  0.0976504  0.00287246  
0.54  0.0936772  0.00270238  
0.56  0.0863546  0.00247953  
0.58  0.0832882  0.00238762  
0.6  0.0772563  0.00216027  
0.62  0.0756029  0.00215844  
0.64  0.0710986  0.00204965  
0.66  0.0672767  0.00188066  
0.68  0.0659496  0.00184952  
0.7  0.0643853  0.00181029  
0.72  0.0620294  0.00169953  
0.74  0.0592472  0.00159226  
0.76  0.0574784  0.00157262  
0.78  0.0571103  0.00157453  
0.8  0.0544681  0.00145791  
0.82  0.053134  0.00139672  
0.84  0.0511702  0.00134273  
0.86  0.0504957  0.00133473  
0.88  0.050005  0.00130356  
0.9  0.0501863  0.00131598  
0.92  0.0475846  0.0012552  
0.94  0.0468762  0.00121915  
0.96  0.0468678  0.00117767  
0.98  0.0446561  0.00113132  
1  0.0444326  0.00112963  


==> obstacle_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.261906  0.00212094  
0.04  0.261625  0.00256896  
0.06  0.258373  0.00300644  
0.08  0.256254  0.00340228  
0.1  0.251731  0.00365398  
0.12  0.249177  0.00398751  
0.14  0.245789  0.00430538  
0.16  0.233543  0.00447492  
0.18  0.230066  0.00481455  
0.2  0.223484  0.00530841  
0.22  0.21624  0.00517024  
0.24  0.208756  0.00555204  
0.26  0.202504  0.00574577  
0.28  0.188947  0.00595843  
0.3  0.181949  0.00632532  
0.32  0.176696  0.00627893  
0.34  0.165616  0.006651  
0.36  0.149594  0.00672768  
0.38  0.150488  0.00651981  
0.4  0.145544  0.00656577  
0.42  0.133455  0.00668241  
0.44  0.127258  0.00693715  
0.46  0.118368  0.00685394  
0.48  0.113905  0.00682035  
0.5  0.103389  0.00707759  
0.52  0.0950728  0.00720935  
0.54  0.0932368  0.00718922  
0.56  0.0875977  0.00712307  
0.58  0.0818735  0.00719809  
0.6  0.0776343  0.00741079  
0.62  0.0746347  0.00715262  
0.64  0.0753045  0.00720072  
0.66  0.0717265  0.00735208  
0.68  0.0651408  0.00716773  
0.7  0.0618167  0.00727715  
0.72  0.0602946  0.00735085  
0.74  0.0582056  0.0071994  
0.76  0.0598937  0.00733879  
0.78  0.0566897  0.00719667  
0.8  0.0603516  0.00716859  
0.82  0.0521942  0.0073661  
0.84  0.0476996  0.00742824  
0.86  0.0488655  0.00737494  
0.88  0.0507092  0.0074109  
0.9  0.0512204  0.00734227  
0.92  0.0488379  0.00740166  
0.94  0.0470671  0.00748353  
0.96  0.0438838  0.00744736  
0.98  0.0435097  0.00734924  
1  0.0489447  0.00709031  


==> obstacle_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.261651  0.00208828  
0.04  0.261403  0.00252991  
0.06  0.258576  0.00292272  
0.08  0.256412  0.00328116  
0.1  0.251268  0.00344009  
0.12  0.248316  0.00369856  
0.14  0.24501  0.00397912  
0.16  0.232805  0.00398319  
0.18  0.22934  0.00420873  
0.2  0.223378  0.00449128  
0.22  0.213763  0.00432947  
0.24  0.208792  0.0044976  
0.26  0.200859  0.00446809  
0.28  0.188172  0.0043678  
0.3  0.182878  0.00455803  
0.32  0.175619  0.00440117  
0.34  0.16665  0.00437183  
0.36  0.151548  0.00398601  
0.38  0.146564  0.00381183  
0.4  0.140077  0.00372824  
0.42  0.13108  0.003509  
0.44  0.122585  0.00339812  
0.46  0.11487  0.00321416  
0.48  0.110152  0.00305158  
0.5  0.103102  0.00295411  
0.52  0.0973943  0.00277708  
0.54  0.0936414  0.00263674  
0.56  0.0864344  0.0024367  
0.58  0.0831997  0.00234411  
0.6  0.0772731  0.00213505  
0.62  0.0755602  0.00213527  
0.64  0.0712426  0.00203498  
0.66  0.0674077  0.00186825  
0.68  0.0659258  0.00183758  
0.7  0.0643139  0.00179904  
0.72  0.0619952  0.00169341  
0.74  0.059229  0.00158734  
0.76  0.0575067  0.00157033  
0.78  0.0571057  0.00157263  
0.8  0.0545167  0.00145673  
0.82  0.0531291  0.0013962  
0.84  0.0511464  0.00134179  
0.86  0.0504859  0.00133401  
0.88  0.0500075  0.0013033  
0.9  0.0501874  0.00131596  
0.92  0.0475854  0.00125519  
0.94  0.0468763  0.00121915  
0.96  0.0468711  0.00117764  
0.98  0.0446549  0.0011313  
1  0.0444361  0.00112961  


==> practical_nl-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  0.907846  45.3923  0.000780424  0.0390212  0.0974124  0.0961133  0.0961149  0.0961762  0.0181569  1.56354e-05  1.56085e-05  0.998784  0.00264105  7.75015e-05  7.74348e-05  
0.04  0.443333  11.0833  0.00152981  0.0382451  0.0975895  0.095904  0.0959149  0.0961762  0.0177333  6.19471e-05  6.11922e-05  0.993507  0.00261006  0.000154265  0.000153322  
0.06  0.276045  4.60075  0.00223697  0.0372829  0.0952902  0.0960144  0.0960094  0.0961762  0.0165627  0.000134999  0.000134218  0.993155  0.00252244  0.000227731  0.000227071  
0.08  0.22181  2.77263  0.00308194  0.0385243  0.0967325  0.0954237  0.0954441  0.0961762  0.0177448  0.000250922  0.000246555  0.984449  0.00261091  0.000310474  0.000307761  
0.1  0.19085  1.9085  0.00377724  0.0377724  0.0979195  0.0950673  0.0951224  0.0961762  0.019085  0.000384967  0.000377724  0.980702  0.00270771  0.000384563  0.000380928  
0.12  0.145447  1.21206  0.00449851  0.0374876  0.094219  0.0946066  0.0945936  0.0961762  0.0174536  0.000560168  0.000539821  0.966479  0.0025894  0.00046389  0.000455388  
0.14  0.115383  0.824165  0.00495219  0.0353728  0.0925528  0.0941486  0.0940771  0.0961762  0.0161536  0.000727379  0.000693307  0.95516  0.0024911  0.000528611  0.000516082  
0.16  0.108006  0.67504  0.00590465  0.036904  0.0935372  0.0927987  0.0928428  0.0961762  0.017281  0.00101061  0.000944743  0.940295  0.00257656  0.000623085  0.000602439  
0.18  0.0861802  0.478779  0.00637595  0.035422  0.0913175  0.0931439  0.0930169  0.0961762  0.0155124  0.00122784  0.00114767  0.930488  0.00244116  0.000686795  0.000663995  
0.2  0.0812322  0.406161  0.00684543  0.0342271  0.0913805  0.0910489  0.0910819  0.0961762  0.0162464  0.00155107  0.00136909  0.900415  0.00249825  0.000771919  0.000725223  
0.22  0.0693713  0.315324  0.00786287  0.0357403  0.0908026  0.0909744  0.0909552  0.0961762  0.0152617  0.00194455  0.00172983  0.888127  0.00242135  0.000864301  0.000815188  
0.24  0.0630079  0.262533  0.00785478  0.0327283  0.0878669  0.0897344  0.0894783  0.0961762  0.0151219  0.00221926  0.00188515  0.862906  0.00241023  0.000923337  0.000850998  
0.26  0.0614211  0.236235  0.0087495  0.0336519  0.0906501  0.0880239  0.0884174  0.0961762  0.0159695  0.00270017  0.00227487  0.850176  0.00247686  0.00101848  0.000934834  
0.28  0.0524893  0.187462  0.00859391  0.0306925  0.0858797  0.0867879  0.0866273  0.0961762  0.014697  0.0029737  0.00240629  0.82314  0.00237613  0.00106882  0.000961458  
0.3  0.0464979  0.154993  0.0092714  0.0309047  0.0869557  0.0868655  0.0868836  0.0961762  0.0139494  0.00347987  0.00278142  0.799949  0.00231491  0.00115621  0.00103369  
0.32  0.0415396  0.129811  0.00926829  0.0289634  0.084188  0.0852851  0.0850538  0.0961762  0.0132927  0.00370288  0.00296585  0.789171  0.00225976  0.00119269  0.00106741  
0.34  0.0391052  0.115015  0.00973348  0.0286279  0.0841668  0.0828432  0.0831814  0.0961762  0.0132958  0.00448608  0.00330938  0.744455  0.00226002  0.00131277  0.00112753  
0.36  0.0336983  0.0936063  0.00989413  0.0274837  0.0807406  0.081809  0.0815053  0.0961762  0.0121314  0.0049135  0.00356189  0.715746  0.00215879  0.00137389  0.00116976  
0.38  0.0316935  0.0834039  0.00999435  0.0263009  0.0796091  0.0796843  0.0796612  0.0961762  0.0120435  0.00541043  0.00379785  0.693372  0.00215096  0.00144169  0.00120788  
0.4  0.029297  0.0732426  0.0100758  0.0251896  0.077595  0.0798255  0.0790917  0.0961762  0.0117188  0.00587806  0.00403034  0.671038  0.00212177  0.0015027  0.0012443  
0.42  0.0270885  0.0644963  0.0101604  0.0241914  0.0760725  0.0765192  0.0763589  0.0961762  0.0113772  0.00649429  0.00426737  0.641165  0.00209061  0.00157951  0.00128037  
0.44  0.0231258  0.0525586  0.0092382  0.0209959  0.0725699  0.073497  0.073113  0.0961762  0.0101753  0.00711833  0.00406481  0.585856  0.00197711  0.00165366  0.00124961  
0.46  0.0230111  0.0500242  0.00973483  0.0211627  0.0734408  0.0721884  0.0727071  0.0961762  0.0105851  0.00753139  0.00447802  0.585794  0.00201653  0.00170096  0.00131159  
0.48  0.0182573  0.038036  0.00837799  0.0174541  0.0683195  0.0711603  0.0698346  0.0961762  0.00876349  0.00765108  0.00402143  0.533367  0.00183482  0.00171442  0.00124293  
0.5  0.0179294  0.0358588  0.00882584  0.0176517  0.0687944  0.0690914  0.0689481  0.0961762  0.0089647  0.0083716  0.00441292  0.517444  0.00185577  0.00179333  0.00130202  
0.52  0.0156169  0.0300325  0.00817382  0.0157189  0.0660903  0.0658637  0.0659838  0.0961762  0.00812079  0.00917517  0.00425039  0.469921  0.00176626  0.00187743  0.00127782  
0.54  0.0150115  0.0277991  0.0082085  0.0152009  0.0642534  0.0631118  0.0637324  0.0961762  0.00810623  0.00964528  0.00443259  0.456372  0.00176468  0.00192492  0.00130492  
0.56  0.0137899  0.0246248  0.00768578  0.0137246  0.0625914  0.0633236  0.0629123  0.0961762  0.00772234  0.00991608  0.00430404  0.438344  0.00172239  0.00195176  0.00128586  
0.58  0.0121442  0.0209383  0.00710118  0.0122434  0.060149  0.0607879  0.060408  0.0961762  0.00704363  0.0104131  0.00411868  0.405357  0.00164496  0.00200008  0.00125787  
0.6  0.0110636  0.0184394  0.00701992  0.0116999  0.0588585  0.0604367  0.0594442  0.0961762  0.00663817  0.0111779  0.00421195  0.371136  0.00159691  0.00207222  0.00127203  
0.62  0.0102762  0.0165745  0.00684652  0.0110428  0.0575167  0.0590658  0.0580802  0.0961762  0.00637126  0.0107489  0.00424484  0.363779  0.00156447  0.00203207  0.00127699  
0.64  0.00916036  0.0143131  0.00621594  0.00971241  0.0557629  0.0564739  0.0559983  0.0961762  0.00586263  0.0116762  0.0039782  0.331  0.00150073  0.0021179  0.00123623  
0.66  0.00843175  0.0127754  0.00568914  0.0086199  0.0540038  0.0536742  0.0538973  0.0961762  0.00556495  0.0116903  0.00375483  0.323229  0.00146213  0.00211918  0.00120102  
0.68  0.00801845  0.0117918  0.00555056  0.00816258  0.0519302  0.051902  0.0519215  0.0961762  0.00545255  0.0121559  0.00377438  0.309136  0.00144729  0.00216097  0.00120415  
0.7  0.00689166  0.00984522  0.00503773  0.00719676  0.0496149  0.0504497  0.0498461  0.0961762  0.00482416  0.0123695  0.00352641  0.276978  0.00136134  0.00217988  0.00116392  
0.72  0.00670722  0.00931558  0.00479487  0.00665954  0.0486501  0.0468482  0.0481682  0.0961762  0.0048292  0.0137826  0.0034523  0.267445  0.00136205  0.00230103  0.00115162  
0.74  0.00589383  0.00796464  0.00439288  0.00593633  0.0468774  0.0489802  0.0474093  0.0961762  0.00436144  0.0129381  0.00325073  0.252955  0.00129441  0.00222941  0.0011175  
0.76  0.00518848  0.00682695  0.00404395  0.00532099  0.045407  0.0452899  0.0453809  0.0961762  0.00394325  0.0136244  0.0030734  0.223076  0.00123079  0.00228778  0.00108659  
0.78  0.00475451  0.00609552  0.00365621  0.00468745  0.0439029  0.0444031  0.0440137  0.0961762  0.00370852  0.0134258  0.00285184  0.221569  0.00119359  0.00227105  0.00104669  
0.8  0.00429877  0.00537346  0.00342505  0.00428131  0.042617  0.0428868  0.0426713  0.0961762  0.00343902  0.0137497  0.00274004  0.201257  0.00114941  0.00229828  0.00102597  
0.82  0.00384368  0.00468741  0.00309376  0.00377287  0.0408074  0.0401287  0.0406788  0.0961762  0.00315181  0.0137814  0.00253688  0.189531  0.00110036  0.00230093  0.000987202  
0.84  0.00370306  0.0044084  0.00308057  0.00366734  0.0403725  0.0406843  0.0404269  0.0961762  0.00311057  0.0142682  0.00258768  0.174632  0.00109314  0.00234121  0.000997037  
0.86  0.00314134  0.00365272  0.00261216  0.00303739  0.0376988  0.0408005  0.038215  0.0961762  0.00270155  0.013667  0.00224646  0.166404  0.00101874  0.00229135  0.000928977  
0.88  0.00295509  0.00335805  0.00256354  0.00291311  0.0371197  0.0390811  0.0373977  0.0961762  0.00260048  0.0148823  0.00225591  0.141774  0.000999499  0.00239106  0.000930931  
0.9  0.00274268  0.00304742  0.00238095  0.0026455  0.0357051  0.0381916  0.0360534  0.0961762  0.00246841  0.0144094  0.00214286  0.14009  0.000973789  0.00235276  0.000907303  
0.92  0.00261371  0.00284099  0.00226687  0.00246399  0.0347983  0.0354272  0.0348841  0.0961762  0.00240461  0.0148714  0.00208552  0.136425  0.000961123  0.00239019  0.000895083  
0.94  0.00240903  0.0025628  0.00211732  0.00225247  0.0336609  0.0350516  0.0338365  0.0961762  0.00226449  0.0151354  0.00199028  0.126202  0.000932698  0.00241131  0.000874407  
0.96  0.00225375  0.00234765  0.00197253  0.00205471  0.0336605  0.0334095  0.0336288  0.0961762  0.0021636  0.0147739  0.00189363  0.126467  0.000911684  0.00238234  0.00085291  
0.98  0.00205256  0.00209445  0.0018329  0.00187031  0.0322015  0.0307583  0.0320473  0.0961762  0.00201151  0.0168255  0.00179624  0.106887  0.000879057  0.00254238  0.000830689  
1  0.001905  0.001905  0.00171731  0.00171731  0.0310282  0.0315097  0.0310796  0.0961762  0.001905  0.0148539  0.00171731  0.106768  0.000855467  0.00238878  0.000812233  


==> practical_ns-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  0.117277  5.86386  0.000164382  0.0082191  0.0550879  0.0542335  0.0542345  0.0542566  0.00234554  3.291e-06  3.28764e-06  0.998803  0.000949244  3.55566e-05  3.55384e-05  
0.04  0.0557265  1.39316  0.000304832  0.00762081  0.053633  0.0541804  0.0541778  0.0542566  0.00222906  1.22424e-05  1.21933e-05  0.995317  0.000925373  6.85786e-05  6.8441e-05  
0.06  0.0370576  0.617626  0.000453688  0.00756147  0.0541751  0.0541263  0.0541267  0.0542566  0.00222345  2.73743e-05  2.72213e-05  0.991724  0.000924209  0.000102548  0.000102261  
0.08  0.0284667  0.355833  0.000611455  0.00764318  0.0545327  0.053933  0.0539433  0.0542566  0.00227733  4.96073e-05  4.89164e-05  0.982697  0.000935339  0.000138048  0.000137083  
0.1  0.0221741  0.221741  0.000713564  0.00713564  0.0529269  0.0537329  0.0537116  0.0542566  0.00221741  7.29319e-05  7.13564e-05  0.97362  0.000922953  0.000167384  0.000165567  
0.12  0.0187955  0.156629  0.000889597  0.00741331  0.0545737  0.0534622  0.0535083  0.0542566  0.00225546  0.000110781  0.000106752  0.958493  0.000930837  0.000206295  0.000202509  
0.14  0.015588  0.111343  0.00101693  0.00726382  0.0528448  0.0534363  0.0534072  0.0542566  0.00218232  0.000147825  0.000142371  0.950833  0.00091562  0.000238304  0.000233866  
0.16  0.0135008  0.0843803  0.001141  0.00713126  0.0535959  0.0530627  0.0530966  0.0542566  0.00216014  0.000191677  0.00018256  0.93642  0.000910954  0.000271357  0.000264825  
0.18  0.0119207  0.0662264  0.00125521  0.00697339  0.0527347  0.0526959  0.0526992  0.0542566  0.00214573  0.000241963  0.000225938  0.916285  0.000907913  0.000304881  0.000294612  
0.2  0.0104751  0.0523754  0.00133526  0.00667632  0.0511752  0.0522107  0.0520996  0.0542566  0.00209502  0.00029344  0.000267053  0.892741  0.000897119  0.00033575  0.000320298  
0.22  0.00957027  0.0435012  0.00145257  0.00660261  0.0518614  0.0514849  0.0515323  0.0542566  0.00210546  0.000356753  0.000319566  0.873897  0.000899352  0.000370203  0.000350378  
0.24  0.00857855  0.0357439  0.00154213  0.00642554  0.0521308  0.0516718  0.0517383  0.0542566  0.00205885  0.000418634  0.000370111  0.855059  0.000889342  0.000401027  0.00037707  
0.26  0.00775708  0.0298349  0.00158376  0.00609139  0.0510373  0.0504746  0.0505686  0.0542566  0.00201684  0.00047629  0.000411778  0.832999  0.000880221  0.000427752  0.000397729  
0.28  0.00697736  0.0249191  0.00167086  0.00596736  0.050791  0.0498567  0.0500519  0.0542566  0.00195366  0.000571501  0.000467841  0.791056  0.000866324  0.000468559  0.000423941  
0.3  0.00644139  0.0214713  0.0017698  0.00589932  0.0495743  0.0496633  0.0496436  0.0542566  0.00193242  0.000644343  0.000530939  0.778537  0.000861601  0.000497525  0.000451625  
0.32  0.00593166  0.0185364  0.00185586  0.00579957  0.0495579  0.0497563  0.0497069  0.0542566  0.00189813  0.000737177  0.000593876  0.75105  0.000853924  0.00053216  0.000477644  
0.34  0.00533103  0.0156795  0.00189334  0.00556866  0.048753  0.0485231  0.0485872  0.0542566  0.00181255  0.000818533  0.000643737  0.721128  0.000834452  0.000560756  0.000497291  
0.36  0.00495167  0.0137546  0.00185889  0.00516359  0.0477394  0.0477308  0.0477334  0.0542566  0.0017826  0.000870948  0.000669202  0.701422  0.000827529  0.000578432  0.000507031  
0.38  0.00463706  0.0122028  0.00185652  0.00488558  0.0474197  0.0475254  0.0474905  0.0542566  0.00176208  0.000962262  0.000705478  0.669803  0.000822753  0.000607999  0.000520593  
0.4  0.00419064  0.0104766  0.00184623  0.00461557  0.0464494  0.0465314  0.0465022  0.0542566  0.00167626  0.00102541  0.000738491  0.643859  0.000802466  0.000627631  0.000532634  
0.42  0.00390713  0.00930268  0.001879  0.00447381  0.0461754  0.0460971  0.0461276  0.0542566  0.00164099  0.00113323  0.00078918  0.611421  0.00079398  0.000659805  0.00055061  
0.44  0.00363266  0.00825604  0.00186021  0.00422776  0.0450436  0.0444105  0.0446772  0.0542566  0.00159837  0.00123132  0.000818494  0.578849  0.0007836  0.000687768  0.000560743  
0.46  0.0034648  0.00753217  0.00183852  0.00399679  0.0444776  0.0444579  0.0444664  0.0542566  0.00159381  0.00126463  0.000845721  0.571981  0.000782481  0.000697007  0.000569993  
0.48  0.00315626  0.00657554  0.00181979  0.00379123  0.0439242  0.0439353  0.0439301  0.0542566  0.001515  0.00138149  0.000873499  0.529136  0.000762892  0.000728501  0.000579278  
0.5  0.00289492  0.00578984  0.00178892  0.00357785  0.0432881  0.0423627  0.0428331  0.0542566  0.00144746  0.00148552  0.000894462  0.491681  0.000745692  0.000755432  0.000586188  
0.52  0.00276565  0.00531857  0.00171599  0.00329997  0.0420651  0.0429783  0.0425086  0.0542566  0.00143814  0.00150456  0.000892312  0.48565  0.000743287  0.000760257  0.000585483  
0.54  0.00263889  0.00488683  0.00172764  0.00319933  0.0415205  0.0413603  0.0414473  0.0542566  0.001425  0.00162809  0.000932926  0.456916  0.000739883  0.000790853  0.000598659  
0.56  0.00241991  0.00432126  0.00160815  0.0028717  0.0402616  0.0400015  0.0401464  0.0542566  0.00135515  0.0016193  0.000900565  0.442986  0.000721522  0.000788713  0.000588184  
0.58  0.00226776  0.00390994  0.00155853  0.00268712  0.0396268  0.0391367  0.0394195  0.0542566  0.0013153  0.00166989  0.000903946  0.422913  0.000710835  0.000800941  0.000589288  
0.6  0.00213894  0.0035649  0.00151396  0.00252327  0.0391335  0.0390749  0.0391101  0.0542566  0.00128336  0.00175883  0.000908378  0.399047  0.000702151  0.000821992  0.00059073  
0.62  0.00202905  0.00327266  0.00149774  0.0024157  0.0381991  0.0382257  0.0382092  0.0542566  0.00125801  0.00180971  0.000928597  0.379438  0.000695181  0.000833797  0.000597269  
0.64  0.00190484  0.00297631  0.00141269  0.00220733  0.0377508  0.0376914  0.0377289  0.0542566  0.0012191  0.0018258  0.000904123  0.368919  0.000684345  0.000837497  0.000589345  
0.66  0.00179252  0.00271594  0.0013568  0.00205576  0.0364636  0.0360508  0.0363203  0.0542566  0.00118306  0.00191371  0.000895489  0.347019  0.000674155  0.000857422  0.000586525  
0.68  0.00169885  0.00249831  0.00133842  0.00196827  0.0359591  0.0354039  0.0357803  0.0542566  0.00115522  0.0019957  0.000910128  0.322105  0.000666175  0.000875595  0.000591299  
0.7  0.00159171  0.00227387  0.00126132  0.00180189  0.0354769  0.0351887  0.0353863  0.0542566  0.0011142  0.00198501  0.000882924  0.314173  0.00065424  0.000873248  0.000582395  
0.72  0.00150321  0.0020878  0.00121813  0.00169185  0.0342292  0.0349903  0.0344596  0.0542566  0.00108231  0.0019658  0.000877057  0.302746  0.000644811  0.000869011  0.000580457  
0.74  0.00146554  0.00198046  0.0011953  0.00161526  0.0339372  0.0336228  0.0338443  0.0542566  0.0010845  0.00202106  0.000884519  0.295513  0.000645463  0.000881142  0.000582921  
0.76  0.00134836  0.00177415  0.00111892  0.00147226  0.0326559  0.0326946  0.0326665  0.0542566  0.00102475  0.00206107  0.000850378  0.275105  0.00062743  0.00088982  0.00057156  
0.78  0.00132258  0.00169561  0.00110018  0.00141049  0.0326826  0.0320526  0.0325097  0.0542566  0.00103161  0.00206984  0.000858143  0.274504  0.000629527  0.000891711  0.000574164  
0.8  0.00124896  0.0015612  0.00106136  0.0013267  0.0319257  0.0315296  0.0318241  0.0542566  0.000999169  0.00211178  0.00084909  0.256371  0.000619549  0.0009007  0.000571127  
0.82  0.00116171  0.00141672  0.00100404  0.00122444  0.0306614  0.0316692  0.0309049  0.0542566  0.000952604  0.00209774  0.000823316  0.241568  0.00060494  0.000897702  0.000562392  
0.84  0.00110884  0.00132005  0.000942393  0.0011219  0.0299413  0.0296773  0.0298761  0.0542566  0.00093143  0.00209064  0.00079161  0.247031  0.000598179  0.00089618  0.000551457  
0.86  0.0010756  0.0012507  0.000931049  0.00108261  0.0299611  0.0295295  0.0298615  0.0542566  0.000925019  0.00218084  0.000800702  0.230843  0.000596117  0.00091531  0.000554615  
0.88  0.000999903  0.00113625  0.000900409  0.00102319  0.0285836  0.028725  0.0286113  0.0542566  0.000879915  0.00227505  0.00079236  0.195498  0.000581402  0.00093487  0.000551718  
0.9  0.000945233  0.00105026  0.000841917  0.000935464  0.0284504  0.0285731  0.0284754  0.0542566  0.00085071  0.00218485  0.000757726  0.203349  0.000571672  0.00091615  0.000539526  
0.92  0.000918312  0.000998166  0.00081237  0.000883011  0.0280791  0.0280226  0.0280674  0.0542566  0.000844847  0.00217027  0.00074738  0.207434  0.000569699  0.000913089  0.00053583  
0.94  0.00086308  0.00091817  0.000782853  0.000832823  0.0274642  0.0273986  0.0274524  0.0542566  0.000811295  0.00228953  0.000735882  0.18054  0.000558272  0.000937842  0.000531692  
0.96  0.000829258  0.00086381  0.000750699  0.000781978  0.0266741  0.0266287  0.0266658  0.0542566  0.000796087  0.00223678  0.000720671  0.18236  0.000553014  0.000926973  0.000526168  
0.98  0.000803044  0.000819432  0.000732081  0.000747021  0.0264243  0.025912  0.0263356  0.0542566  0.000786983  0.00230086  0.000717439  0.173261  0.000549843  0.000940158  0.000524987  
1  0.000767425  0.000767425  0.000699013  0.000699013  0.0259945  0.0256029  0.0259277  0.0542566  0.000767425  0.00231636  0.000699013  0.170584  0.000542968  0.00094332  0.000518201  


==> proba-practical_nl-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  9.8504  492.52  0.624976  31.2488  0.2698  0.26916  0.26918  0.26886  0.197008  0.0126999  0.0124995  0.968096  0.00869957  0.0022088  0.00219131  
0.04  4.94926  123.731  0.596772  14.9193  0.2719  0.27026  0.27036  0.26886  0.19797  0.024598  0.0238709  0.939296  0.0087208  0.00307402  0.00302824  
0.06  3.2603  54.3383  0.56417  9.40283  0.2668  0.27026  0.269952  0.26886  0.195618  0.035398  0.0338502  0.910898  0.00866882  0.00368762  0.00360609  
0.08  2.39113  29.8892  0.598478  7.48098  0.2577  0.26766  0.266311  0.26886  0.191291  0.0513986  0.0478782  0.864548  0.00857241  0.00444357  0.0042887  
0.1  1.99824  19.9824  0.573734  5.73734  0.276  0.27376  0.274098  0.26886  0.199824  0.061876  0.0573734  0.84905  0.00876153  0.00487548  0.00469474  
0.12  1.65355  13.7796  0.57358  4.77983  0.2729  0.27286  0.272868  0.26886  0.198426  0.075784  0.0688295  0.811918  0.00873082  0.00539566  0.00514214  
0.14  1.39058  9.9327  0.556288  3.97349  0.2648  0.26956  0.26849  0.26886  0.194681  0.0876995  0.0778803  0.775227  0.00864804  0.00580436  0.00546978  
0.16  1.23302  7.7064  0.517263  3.23289  0.2704  0.27116  0.270981  0.26886  0.197284  0.0936947  0.0827621  0.763958  0.00870566  0.00599948  0.00563861  
0.18  1.11088  6.17155  0.544781  3.02656  0.2763  0.27656  0.276487  0.26886  0.199958  0.113441  0.0980605  0.720198  0.00876447  0.00660147  0.00613766  
0.2  0.999344  4.99672  0.54026  2.7013  0.2761  0.27766  0.277168  0.26886  0.199869  0.127523  0.108052  0.684697  0.00876251  0.00699922  0.00644277  
0.22  0.88726  4.033  0.503861  2.29028  0.2659  0.27576  0.272437  0.26886  0.195197  0.132652  0.110849  0.662946  0.0086595  0.00713861  0.00652563  
0.24  0.837794  3.49081  0.512366  2.13486  0.2788  0.27966  0.279343  0.26886  0.201071  0.149683  0.122968  0.630972  0.00878881  0.00758303  0.00687309  
0.26  0.762476  2.9326  0.477259  1.83561  0.2725  0.27226  0.272353  0.26886  0.198244  0.153388  0.124087  0.614028  0.00872682  0.00767631  0.0069043  
0.28  0.720628  2.57367  0.494662  1.76665  0.2804  0.27726  0.278625  0.26886  0.201776  0.175929  0.138505  0.565263  0.00880422  0.00822101  0.00729439  
0.3  0.683944  2.27981  0.491321  1.63774  0.2883  0.28586  0.286981  0.26886  0.205183  0.189111  0.147396  0.540648  0.00887824  0.00852343  0.00752488  
0.32  0.637736  1.99292  0.47217  1.47553  0.2857  0.29126  0.288606  0.26886  0.204076  0.195298  0.151094  0.522625  0.00885424  0.00866174  0.00761869  
0.34  0.603977  1.7764  0.466983  1.37348  0.2887  0.29046  0.289559  0.26886  0.205352  0.210133  0.158774  0.487788  0.0088819  0.0089847  0.00780991  
0.36  0.582219  1.61728  0.456055  1.26682  0.299  0.29846  0.298741  0.26886  0.209599  0.217324  0.16418  0.480376  0.00897327  0.00913713  0.00794174  
0.38  0.551153  1.4504  0.442665  1.16491  0.2986  0.29836  0.29849  0.26886  0.209438  0.22603  0.168213  0.457822  0.00896982  0.00931835  0.00803869  
0.4  0.52984  1.3246  0.442137  1.10534  0.3049  0.30096  0.303243  0.26886  0.211936  0.24347  0.176855  0.420522  0.00902316  0.00967116  0.0082426  
0.42  0.506274  1.20541  0.430404  1.02477  0.3067  0.30646  0.306603  0.26886  0.212635  0.250986  0.18077  0.402506  0.00903803  0.00981931  0.00833334  
0.44  0.484313  1.10071  0.416522  0.946641  0.3079  0.30426  0.306488  0.26886  0.213098  0.257547  0.18327  0.387892  0.00904785  0.00994682  0.00839076  
0.46  0.470756  1.02338  0.415025  0.902227  0.3171  0.31396  0.31597  0.26886  0.216548  0.272066  0.190911  0.359813  0.0091208  0.0102233  0.00856391  
0.48  0.447357  0.931993  0.402747  0.839056  0.3122  0.32426  0.31624  0.26886  0.214731  0.277731  0.193319  0.334953  0.00908246  0.0103292  0.00861773  
0.5  0.432655  0.865311  0.394359  0.788719  0.3165  0.31816  0.317019  0.26886  0.216328  0.28967  0.19718  0.312717  0.00911617  0.0105489  0.00870337  
0.52  0.421268  0.81013  0.384782  0.739965  0.3241  0.32966  0.325839  0.26886  0.219059  0.291703  0.200087  0.312747  0.00917354  0.0105859  0.00876728  
0.54  0.412056  0.763067  0.382027  0.707457  0.3342  0.33946  0.33572  0.26886  0.22251  0.304416  0.206294  0.289029  0.00924552  0.0108141  0.00890225  
0.56  0.397636  0.710063  0.373398  0.666782  0.3347  0.34136  0.336464  0.26886  0.222676  0.313644  0.209103  0.264882  0.00924896  0.0109768  0.00896264  
0.58  0.386065  0.665629  0.365186  0.629631  0.3385  0.34806  0.340901  0.26886  0.223918  0.319527  0.211808  0.251099  0.00927471  0.0110792  0.00902043  
0.6  0.377089  0.628481  0.358083  0.596806  0.3459  0.34576  0.345866  0.26886  0.226253  0.328186  0.21485  0.240811  0.00932295  0.0112284  0.00908498  
0.62  0.363216  0.585832  0.345407  0.557107  0.3425  0.34846  0.343923  0.26886  0.225194  0.326464  0.214152  0.238703  0.0093011  0.0111989  0.00907021  
0.64  0.359517  0.561745  0.34143  0.533484  0.3589  0.36226  0.359719  0.26886  0.230091  0.330076  0.218515  0.243639  0.00940168  0.0112606  0.00916213  
0.66  0.346225  0.524583  0.334445  0.506735  0.3534  0.36216  0.355161  0.26886  0.228508  0.343595  0.220734  0.200993  0.0093693  0.0114889  0.00920854  
0.68  0.340687  0.50101  0.330474  0.485991  0.3646  0.36576  0.364818  0.26886  0.231667  0.35391  0.224722  0.188213  0.00943383  0.0116601  0.00929136  
0.7  0.334678  0.478112  0.324032  0.462902  0.3746  0.37076  0.373856  0.26886  0.234275  0.355716  0.226822  0.193847  0.00948678  0.0116898  0.00933467  
0.72  0.326516  0.453495  0.31644  0.4395  0.3779  0.38066  0.378432  0.26886  0.235092  0.355101  0.227837  0.192742  0.0095033  0.0116797  0.00935552  
0.74  0.319402  0.431625  0.310957  0.420212  0.3832  0.39536  0.385401  0.26886  0.236358  0.358098  0.230108  0.180983  0.00952886  0.0117289  0.00940204  
0.76  0.311334  0.409649  0.302659  0.398236  0.3843  0.38646  0.384697  0.26886  0.236614  0.36037  0.230021  0.183602  0.00953402  0.011766  0.00940026  
0.78  0.30567  0.391884  0.297966  0.382007  0.3924  0.38886  0.391784  0.26886  0.238422  0.3676  0.232413  0.17412  0.00957039  0.0118835  0.00944902  
0.8  0.297071  0.371339  0.289018  0.361272  0.3889  0.39596  0.390189  0.26886  0.237657  0.360346  0.231214  0.182582  0.00955501  0.0117656  0.00942461  
0.82  0.294011  0.358549  0.288439  0.351755  0.4056  0.41966  0.407781  0.26886  0.241089  0.372059  0.23652  0.155117  0.00962375  0.0119553  0.00953213  
0.84  0.287804  0.342624  0.282661  0.336501  0.4092  0.41136  0.409521  0.26886  0.241755  0.379194  0.237435  0.148623  0.00963705  0.0120694  0.00955056  
0.86  0.282356  0.328321  0.277559  0.322743  0.4153  0.42116  0.416155  0.26886  0.242826  0.380105  0.238701  0.14588  0.00965836  0.0120839  0.00957598  
0.88  0.276244  0.313913  0.271877  0.308951  0.4169  0.41216  0.416241  0.26886  0.243094  0.386565  0.239251  0.139055  0.0096637  0.0121862  0.00958701  
0.9  0.271808  0.302009  0.268307  0.298119  0.4267  0.42606  0.426619  0.26886  0.244627  0.391688  0.241477  0.126502  0.00969412  0.0122667  0.00963149  
0.92  0.268045  0.291353  0.265668  0.28877  0.4417  0.44296  0.441833  0.26886  0.246601  0.401189  0.244415  0.105623  0.00973315  0.0124145  0.00968991  
0.94  0.261024  0.277685  0.258264  0.274749  0.4319  0.43016  0.431701  0.26886  0.245362  0.397482  0.242768  0.114644  0.00970868  0.0123571  0.00965722  
0.96  0.257115  0.267828  0.254297  0.264893  0.4437  0.44636  0.444013  0.26886  0.24683  0.396194  0.244125  0.117679  0.00973768  0.012337  0.00968417  
0.98  0.252943  0.258105  0.250177  0.255283  0.454  0.45866  0.45455  0.26886  0.247884  0.396376  0.245174  0.118073  0.00975844  0.0123398  0.00970495  
1  0.248134  0.248134  0.244731  0.244731  0.4568  0.46086  0.457337  0.26886  0.248134  0.391336  0.244731  0.132213  0.00976335  0.0122611  0.00969617  


==> proba-practical_ns-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  9.82964  491.482  0.541766  27.0883  0.2689  0.26657  0.266637  0.26737  0.196593  0.0109994  0.0108353  0.97114  0.0086904  0.00205561  0.00204022  
0.04  4.95268  123.817  0.603521  15.088  0.2722  0.26827  0.268513  0.26737  0.198107  0.0248992  0.0241409  0.938066  0.00872381  0.00309278  0.00304532  
0.06  3.29112  54.852  0.560118  9.33531  0.2708  0.26927  0.269403  0.26737  0.197467  0.0350964  0.0336071  0.912963  0.00870971  0.00367187  0.00359312  
0.08  2.41933  30.2416  0.571552  7.14439  0.2624  0.26137  0.261506  0.26737  0.193546  0.049164  0.0457241  0.867644  0.0086228  0.0043459  0.00419111  
0.1  1.96916  19.6916  0.540715  5.40715  0.2696  0.26327  0.264234  0.26737  0.196916  0.0586832  0.0540715  0.847688  0.00869754  0.00474802  0.00455764  
0.12  1.62313  13.526  0.561769  4.6814  0.265  0.26787  0.267322  0.26737  0.194775  0.0744998  0.0674122  0.809128  0.00865013  0.00534975  0.00508892  
0.14  1.41862  10.133  0.586571  4.18979  0.2733  0.27137  0.271815  0.26737  0.198607  0.092584  0.0821199  0.769398  0.00873481  0.00596381  0.00561669  
0.16  1.22144  7.63402  0.525326  3.28329  0.2664  0.27277  0.271241  0.26737  0.195431  0.0951708  0.0840522  0.759904  0.00866469  0.00604656  0.00568238  
0.18  1.0973  6.09609  0.523267  2.90704  0.2709  0.26747  0.268419  0.26737  0.197513  0.1093  0.094188  0.723361  0.00871072  0.00647987  0.00601525  
0.2  1.00778  5.0389  0.529174  2.64587  0.2799  0.27847  0.278902  0.26737  0.201556  0.123777  0.105835  0.697865  0.00879942  0.00689566  0.00637633  
0.22  0.903789  4.10813  0.514278  2.33763  0.2738  0.27907  0.277308  0.26737  0.198834  0.134763  0.113141  0.665639  0.00873979  0.00719518  0.00659275  
0.24  0.833905  3.4746  0.498796  2.07832  0.2767  0.28067  0.279256  0.26737  0.200137  0.144323  0.119711  0.643835  0.00876839  0.00744602  0.00678146  
0.26  0.78026  3.001  0.502676  1.93337  0.2829  0.28417  0.283672  0.26737  0.202868  0.160718  0.130696  0.607916  0.008828  0.00785757  0.00708576  
0.28  0.732191  2.61497  0.50909  1.81818  0.2879  0.28117  0.284129  0.26737  0.205014  0.18101  0.142545  0.560321  0.00887457  0.00833886  0.00740001  
0.3  0.676804  2.25601  0.486188  1.62063  0.2833  0.28277  0.283014  0.26737  0.203041  0.187363  0.145856  0.539969  0.00883178  0.00848394  0.00748546  
0.32  0.638805  1.99627  0.471807  1.4744  0.2865  0.28727  0.286903  0.26737  0.204418  0.195504  0.150978  0.522794  0.00886167  0.0086663  0.00761576  
0.34  0.600852  1.76721  0.46868  1.37847  0.2862  0.28907  0.287579  0.26737  0.20429  0.211829  0.159351  0.480622  0.00885889  0.00902088  0.00782409  
0.36  0.568774  1.57993  0.459982  1.27773  0.2873  0.29037  0.288678  0.26737  0.204759  0.224671  0.165594  0.448797  0.00886905  0.0092903  0.00797587  
0.38  0.54029  1.42181  0.445895  1.17341  0.2886  0.29727  0.29235  0.26737  0.20531  0.231206  0.16944  0.432483  0.00888099  0.00942444  0.00806797  
0.4  0.531394  1.32849  0.442516  1.10629  0.3065  0.30477  0.305764  0.26737  0.212558  0.242001  0.177006  0.425151  0.00903638  0.00964195  0.00824613  
0.42  0.500855  1.19251  0.426801  1.01619  0.3009  0.30497  0.30253  0.26737  0.210359  0.248986  0.179256  0.400432  0.00898953  0.00978011  0.00829838  
0.44  0.487855  1.10876  0.424327  0.964379  0.312  0.30677  0.310036  0.26737  0.214656  0.264048  0.186704  0.375456  0.00908087  0.0100716  0.00846901  
0.46  0.466725  1.01462  0.409589  0.89041  0.3121  0.30907  0.310994  0.26737  0.214694  0.267961  0.188411  0.364998  0.00908167  0.0101459  0.00850764  
0.48  0.453258  0.944288  0.401046  0.835512  0.3199  0.31217  0.31716  0.26737  0.217564  0.275593  0.192502  0.354506  0.00914218  0.0102894  0.00859951  
0.5  0.437695  0.875391  0.395383  0.790766  0.3235  0.32617  0.32438  0.26737  0.218848  0.285143  0.197691  0.329694  0.00916911  0.0104662  0.00871465  
0.52  0.425779  0.818806  0.390726  0.751395  0.3309  0.32197  0.328204  0.26737  0.221405  0.300619  0.203177  0.301925  0.00922253  0.0107464  0.00883474  
0.54  0.408686  0.756826  0.37998  0.703667  0.3288  0.32757  0.328454  0.26737  0.220691  0.306776  0.205189  0.280902  0.00920763  0.0108559  0.00887837  
0.56  0.396148  0.707408  0.372111  0.664483  0.3322  0.33187  0.332114  0.26737  0.221843  0.31514  0.208382  0.262043  0.00923164  0.0110029  0.00894718  
0.58  0.387775  0.668577  0.365435  0.63006  0.3416  0.34437  0.342315  0.26737  0.224909  0.319071  0.211952  0.258047  0.00929523  0.0110713  0.0090235  
0.6  0.378211  0.630351  0.359399  0.598998  0.3481  0.35327  0.349349  0.26737  0.226926  0.326921  0.215639  0.24155  0.00933681  0.0112067  0.00910165  
0.62  0.36823  0.59392  0.351463  0.566877  0.3527  0.35547  0.35334  0.26737  0.228303  0.332938  0.217907  0.231134  0.00936508  0.0113094  0.00914939  
0.64  0.360044  0.562568  0.344164  0.537756  0.3601  0.35937  0.359934  0.26737  0.230428  0.337336  0.220265  0.227585  0.00940857  0.0113838  0.00919874  
0.66  0.349975  0.530265  0.336176  0.509357  0.3621  0.36247  0.36218  0.26737  0.230984  0.342256  0.221876  0.215723  0.00941991  0.0114665  0.00923233  
0.68  0.346435  0.509464  0.332757  0.489349  0.3799  0.37957  0.379828  0.26737  0.235576  0.346211  0.226275  0.21782  0.00951309  0.0115326  0.0093234  
0.7  0.333222  0.476032  0.323922  0.462746  0.3706  0.36817  0.370158  0.26737  0.233256  0.358639  0.226746  0.18178  0.00946612  0.0117378  0.00933309  
0.72  0.325763  0.452449  0.317367  0.440787  0.3757  0.37897  0.376277  0.26737  0.23455  0.360345  0.228504  0.17637  0.00949234  0.0117656  0.00936921  
0.74  0.319212  0.431368  0.307762  0.415894  0.3826  0.39217  0.384614  0.26737  0.236217  0.347025  0.227744  0.210442  0.00952603  0.0115461  0.00935361  
0.76  0.31253  0.411224  0.304191  0.400251  0.3883  0.37677  0.386253  0.26737  0.237523  0.367232  0.231185  0.177526  0.00955232  0.0118775  0.00942401  
0.78  0.305559  0.391742  0.299547  0.384035  0.392  0.39857  0.393025  0.26737  0.238336  0.370987  0.233647  0.15596  0.00956865  0.0119381  0.00947406  
0.8  0.29754  0.371924  0.290332  0.362915  0.3906  0.38907  0.390338  0.26737  0.238032  0.367289  0.232266  0.171256  0.00956254  0.0118785  0.00944602  
0.82  0.295984  0.360956  0.289114  0.352578  0.4146  0.41167  0.414105  0.26737  0.242707  0.373278  0.237073  0.169002  0.009656  0.0119749  0.00954328  
0.84  0.288421  0.343358  0.284004  0.3381  0.4121  0.41557  0.41258  0.26737  0.242274  0.382837  0.238563  0.138203  0.00964737  0.0121273  0.00957322  
0.86  0.281069  0.326824  0.276585  0.321611  0.409  0.40727  0.408758  0.26737  0.241719  0.383328  0.237863  0.140011  0.00963633  0.012135  0.00955916  
0.88  0.279141  0.317206  0.275621  0.313205  0.434  0.42897  0.433371  0.26737  0.245644  0.394285  0.242546  0.125018  0.00971425  0.0123073  0.0096528  
0.9  0.271444  0.301605  0.267795  0.29755  0.4245  0.41627  0.423444  0.26737  0.2443  0.392729  0.241015  0.128267  0.00968763  0.0122829  0.00962228  
0.92  0.267161  0.290392  0.264049  0.287009  0.4351  0.43427  0.435  0.26737  0.245788  0.394644  0.242925  0.120784  0.00971709  0.0123129  0.00966033  
0.94  0.261067  0.277731  0.25694  0.273341  0.4322  0.43397  0.43245  0.26737  0.245403  0.385444  0.241524  0.141024  0.00970948  0.0121685  0.00963244  
0.96  0.25684  0.267541  0.254104  0.264692  0.4414  0.44417  0.441722  0.26737  0.246566  0.395942  0.24394  0.116172  0.00973246  0.0123331  0.00968049  
0.98  0.253285  0.258454  0.24966  0.254755  0.4578  0.45817  0.45785  0.26737  0.248219  0.391195  0.244667  0.134726  0.00976503  0.0122589  0.00969491  
1  0.248002  0.248002  0.245797  0.245797  0.4553  0.45367  0.455127  0.26737  0.248002  0.402992  0.245797  0.105901  0.00976076  0.0124424  0.00971726  


==> proba-vdp_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  7.11752  355.876  0.423694  21.1847  0.8281  0.826256  0.826311  0.826456  0.14235  0.00859996  0.00847389  0.970227  0.00739495  0.00181762  0.00180425  
0.04  3.43767  85.9418  0.452332  11.3083  0.8354  0.825756  0.826397  0.826456  0.137507  0.0186995  0.0180933  0.933487  0.00726806  0.00268022  0.00263642  
0.06  2.35826  39.3043  0.420334  7.00557  0.8294  0.828656  0.828729  0.826456  0.141496  0.0265952  0.0252201  0.901918  0.00737272  0.00319637  0.00311264  
0.08  1.83699  22.9623  0.460044  5.75055  0.821  0.825856  0.825209  0.826456  0.146959  0.0393996  0.0368035  0.866913  0.00751371  0.00389047  0.00376011  
0.1  1.42809  14.2809  0.402314  4.02314  0.8274  0.828856  0.828627  0.826456  0.142809  0.0437942  0.0402314  0.842909  0.00740686  0.00410171  0.00393132  
0.12  1.16922  9.74351  0.396914  3.30761  0.8312  0.826856  0.827673  0.826456  0.140307  0.0525998  0.0476296  0.811965  0.00734167  0.00449519  0.00427755  
0.14  1.05611  7.54367  0.403054  2.87896  0.8196  0.827356  0.825687  0.826456  0.147856  0.0632992  0.0564275  0.784836  0.0075366  0.00493123  0.00465588  
0.16  0.91367  5.71044  0.397072  2.4817  0.8222  0.825656  0.824803  0.826456  0.146187  0.0723994  0.0635314  0.753269  0.00749395  0.0052738  0.00494027  
0.18  0.796291  4.42384  0.387869  2.15483  0.8266  0.826656  0.82664  0.826456  0.143332  0.0814  0.0698164  0.715848  0.00742042  0.00559201  0.00517887  
0.2  0.72155  3.60775  0.380108  1.90054  0.8251  0.823556  0.824031  0.826456  0.14431  0.0894916  0.0760217  0.692459  0.00744568  0.00586337  0.00540412  
0.22  0.660672  3.00305  0.381223  1.73283  0.8235  0.824956  0.82445  0.826456  0.145348  0.101298  0.083869  0.652554  0.0074724  0.00623815  0.00567619  
0.24  0.580184  2.41743  0.348477  1.45199  0.8328  0.831656  0.832086  0.826456  0.139244  0.103773  0.0836344  0.624305  0.00731383  0.00631391  0.00566824  
0.26  0.542184  2.08532  0.354687  1.36418  0.8302  0.824456  0.826806  0.826456  0.140968  0.115596  0.0922187  0.590846  0.00735896  0.00666388  0.00595204  
0.28  0.501331  1.79047  0.338697  1.20963  0.8311  0.832156  0.831693  0.826456  0.140373  0.122468  0.0948353  0.562122  0.00734341  0.00685909  0.00603589  
0.3  0.490933  1.63644  0.353646  1.17882  0.8205  0.820756  0.820637  0.826456  0.14728  0.137068  0.106094  0.53556  0.0075219  0.00725644  0.00638412  
0.32  0.439905  1.3747  0.325046  1.01577  0.8305  0.827756  0.829102  0.826456  0.14077  0.138098  0.104015  0.509431  0.00735378  0.00728367  0.00632125  
0.34  0.418678  1.2314  0.329382  0.968769  0.8281  0.828656  0.828355  0.826456  0.14235  0.153995  0.11199  0.459507  0.00739495  0.00769147  0.00655911  
0.36  0.388267  1.07852  0.314103  0.872508  0.832  0.828656  0.830546  0.826456  0.139776  0.158195  0.113077  0.434791  0.00732778  0.00779566  0.00659088  
0.38  0.37201  0.978974  0.305572  0.804138  0.8296  0.823956  0.827201  0.826456  0.141364  0.162294  0.116118  0.425095  0.00736928  0.007896  0.0066789  
0.4  0.344605  0.861512  0.297369  0.743423  0.8349  0.830656  0.833344  0.826456  0.137842  0.175382  0.118948  0.366535  0.00727691  0.00820822  0.0067598  
0.42  0.333116  0.793134  0.295613  0.70384  0.8318  0.835356  0.832969  0.826456  0.139909  0.189821  0.124157  0.328758  0.00733126  0.00853941  0.00690625  
0.44  0.313277  0.711994  0.284674  0.646986  0.8349  0.839356  0.836207  0.826456  0.137842  0.198334  0.125257  0.293284  0.00727691  0.00872879  0.00693675  
0.46  0.299219  0.650477  0.275581  0.599089  0.8352  0.834056  0.834884  0.826456  0.137641  0.201542  0.126767  0.276065  0.0072716  0.00879912  0.00697846  
0.48  0.275302  0.573546  0.258887  0.539349  0.8433  0.847556  0.844288  0.826456  0.132145  0.210455  0.124266  0.23216  0.00712495  0.00899157  0.00690927  
0.5  0.256538  0.513075  0.243042  0.486083  0.8489  0.846056  0.848279  0.826456  0.128269  0.208016  0.121521  0.218331  0.00701967  0.00893932  0.00683253  
0.52  0.242763  0.466852  0.235038  0.451997  0.8518  0.854656  0.852275  0.826456  0.126237  0.223205  0.12222  0.166279  0.00696384  0.00925993  0.00685215  
0.54  0.218004  0.403712  0.212437  0.393403  0.8637  0.863056  0.863607  0.826456  0.117722  0.21926  0.114716  0.144985  0.00672489  0.00917775  0.00663848  
0.56  0.202625  0.36183  0.197925  0.353438  0.8695  0.867356  0.869208  0.826456  0.11347  0.216827  0.110838  0.136122  0.00660231  0.00912668  0.0065253  
0.58  0.195383  0.336867  0.191556  0.330268  0.8697  0.866456  0.869293  0.826456  0.113322  0.2192  0.111102  0.125337  0.00659801  0.00917648  0.00653307  
0.6  0.171418  0.285697  0.168471  0.280785  0.8836  0.876256  0.88277  0.826456  0.102851  0.21012  0.101083  0.112964  0.0062858  0.00898441  0.00623153  
0.62  0.160037  0.258125  0.158802  0.256133  0.8883  0.886356  0.888157  0.826456  0.0992231  0.220512  0.0984575  0.0733875  0.00617394  0.00920391  0.00615008  
0.64  0.145105  0.226726  0.143999  0.224998  0.8964  0.890456  0.895977  0.826456  0.092867  0.212504  0.0921593  0.0712252  0.00597292  0.00903524  0.00595012  
0.66  0.134542  0.203852  0.133847  0.202799  0.9015  0.898056  0.901304  0.826456  0.0887978  0.213873  0.0883393  0.0569907  0.00584059  0.0090643  0.0058255  
0.68  0.119476  0.175699  0.11912  0.175176  0.9108  0.908156  0.910691  0.826456  0.0812434  0.211225  0.0810014  0.0413268  0.00558663  0.00900801  0.0055783  
0.7  0.10992  0.157029  0.109835  0.156907  0.916  0.917056  0.916021  0.826456  0.076944  0.215192  0.0768843  0.020356  0.0054368  0.0090922  0.00543469  
0.72  0.100001  0.13889  0.0998494  0.13868  0.9219  0.921856  0.921899  0.826456  0.0720004  0.207499  0.0718916  0.0275433  0.00525925  0.0089282  0.00525527  
0.74  0.0944387  0.12762  0.0941485  0.127228  0.9244  0.917956  0.924147  0.826456  0.0698846  0.198128  0.0696699  0.0392825  0.0051814  0.00872426  0.00517343  
0.76  0.0806535  0.106123  0.0806055  0.10606  0.9344  0.927756  0.934292  0.826456  0.0612966  0.195838  0.0612602  0.0161917  0.0048526  0.00867371  0.00485116  
0.78  0.0804753  0.103173  0.0804251  0.103109  0.9327  0.930656  0.932666  0.826456  0.0627707  0.200142  0.0627316  0.0165957  0.0049106  0.00876851  0.00490907  
0.8  0.0668564  0.0835705  0.0668057  0.0835071  0.9433  0.940856  0.943259  0.826456  0.0534851  0.190513  0.0534445  0.0169126  0.00453286  0.00855496  0.00453114  
0.82  0.0589136  0.0718459  0.0588936  0.0718214  0.9491  0.949656  0.949106  0.826456  0.0483092  0.189022  0.0482927  0.0106984  0.00430795  0.00852142  0.00430722  
0.84  0.049859  0.059356  0.049837  0.0593297  0.9562  0.951356  0.956144  0.826456  0.0418816  0.1789  0.0418631  0.011487  0.00401114  0.00829013  0.00401025  
0.86  0.0494416  0.0574902  0.0494365  0.0574843  0.9555  0.953056  0.955486  0.826456  0.0425197  0.182772  0.0425154  0.0055424  0.00404158  0.00837937  0.00404138  
0.88  0.0434272  0.0493491  0.0434021  0.0493206  0.9602  0.969656  0.960315  0.826456  0.038216  0.184094  0.0381939  0.0121503  0.00383158  0.00840961  0.00383048  
0.9  0.0341057  0.0378952  0.0340893  0.037877  0.9683  0.963856  0.968254  0.826456  0.0306951  0.168321  0.0306804  0.0102454  0.00343392  0.00804129  0.0034331  
0.92  0.035396  0.0384739  0.035396  0.0384739  0.9663  0.963956  0.966299  0.826456  0.0325643  0.174394  0.0325643  0.000215377  0.00353693  0.00818505  0.00353693  
0.94  0.0293547  0.0312284  0.0293389  0.0312116  0.9716  0.968756  0.971571  0.826456  0.0275934  0.166251  0.0275785  0.0102579  0.00325581  0.00799168  0.00325493  
0.96  0.0270699  0.0281978  0.0270699  0.0281978  0.9733  0.977456  0.973302  0.826456  0.0259871  0.171999  0.0259871  0.000379202  0.00315962  0.00812866  0.00315962  
0.98  0.0246785  0.0251822  0.0246582  0.0251615  0.9752  0.971956  0.975162  0.826456  0.024185  0.16213  0.0241651  0.0118654  0.0030481  0.00789201  0.00304684  
1  0.0225664  0.0225664  0.0225653  0.0225653  0.9769  0.975956  0.976903  0.826456  0.0225664  0.16615  0.0225653  -0.00271033  0.00294433  0.00798925  0.00294427  


==> proba-vdp_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.8281  0.00739495  
0.04  0.8354  0.00726806  
0.06  0.8294  0.00737272  
0.08  0.821  0.00751371  
0.1  0.8274  0.00740686  
0.12  0.8312  0.00734167  
0.14  0.8196  0.0075366  
0.16  0.8222  0.00749395  
0.18  0.8266  0.00742042  
0.2  0.8251  0.00744568  
0.22  0.8235  0.0074724  
0.24  0.8328  0.00731383  
0.26  0.8302  0.00735896  
0.28  0.8311  0.00734341  
0.3  0.8205  0.0075219  
0.32  0.8305  0.00735378  
0.34  0.8281  0.00739495  
0.36  0.832  0.00732778  
0.38  0.8296  0.00736928  
0.4  0.8349  0.00727691  
0.42  0.8318  0.00733126  
0.44  0.8349  0.00727691  
0.46  0.8352  0.0072716  
0.48  0.8433  0.00712495  
0.5  0.8489  0.00701967  
0.52  0.8518  0.00696384  
0.54  0.8637  0.00672489  
0.56  0.8695  0.00660231  
0.58  0.8697  0.00659801  
0.6  0.8836  0.0062858  
0.62  0.8883  0.00617394  
0.64  0.8964  0.00597292  
0.66  0.9015  0.00584059  
0.68  0.9108  0.00558663  
0.7  0.916  0.0054368  
0.72  0.9219  0.00525925  
0.74  0.9244  0.0051814  
0.76  0.9344  0.0048526  
0.78  0.9327  0.0049106  
0.8  0.9433  0.00453286  
0.82  0.9491  0.00430795  
0.84  0.9562  0.00401114  
0.86  0.9555  0.00404158  
0.88  0.9602  0.00383158  
0.9  0.9683  0.00343392  
0.92  0.9663  0.00353693  
0.94  0.9716  0.00325581  
0.96  0.9733  0.00315962  
0.98  0.9752  0.0030481  
1  0.9769  0.00294433  


==> proba-vdp_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.826256  0.00181762  
0.04  0.825756  0.00268022  
0.06  0.828656  0.00319637  
0.08  0.825856  0.00389047  
0.1  0.828856  0.00410171  
0.12  0.826856  0.00449519  
0.14  0.827356  0.00493123  
0.16  0.825656  0.0052738  
0.18  0.826656  0.00559201  
0.2  0.823556  0.00586337  
0.22  0.824956  0.00623815  
0.24  0.831656  0.00631391  
0.26  0.824456  0.00666388  
0.28  0.832156  0.00685909  
0.3  0.820756  0.00725644  
0.32  0.827756  0.00728367  
0.34  0.828656  0.00769147  
0.36  0.828656  0.00779566  
0.38  0.823956  0.007896  
0.4  0.830656  0.00820822  
0.42  0.835356  0.00853941  
0.44  0.839356  0.00872879  
0.46  0.834056  0.00879912  
0.48  0.847556  0.00899157  
0.5  0.846056  0.00893932  
0.52  0.854656  0.00925993  
0.54  0.863056  0.00917775  
0.56  0.867356  0.00912668  
0.58  0.866456  0.00917648  
0.6  0.876256  0.00898441  
0.62  0.886356  0.00920391  
0.64  0.890456  0.00903524  
0.66  0.898056  0.0090643  
0.68  0.908156  0.00900801  
0.7  0.917056  0.0090922  
0.72  0.921856  0.0089282  
0.74  0.917956  0.00872426  
0.76  0.927756  0.00867371  
0.78  0.930656  0.00876851  
0.8  0.940856  0.00855496  
0.82  0.949656  0.00852142  
0.84  0.951356  0.00829013  
0.86  0.953056  0.00837937  
0.88  0.969656  0.00840961  
0.9  0.963856  0.00804129  
0.92  0.963956  0.00818505  
0.94  0.968756  0.00799168  
0.96  0.977456  0.00812866  
0.98  0.971956  0.00789201  
1  0.975956  0.00798925  


==> proba-vdp_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.826311  0.00180425  
0.04  0.826397  0.00263642  
0.06  0.828729  0.00311264  
0.08  0.825209  0.00376011  
0.1  0.828627  0.00393132  
0.12  0.827673  0.00427755  
0.14  0.825687  0.00465588  
0.16  0.824803  0.00494027  
0.18  0.82664  0.00517887  
0.2  0.824031  0.00540412  
0.22  0.82445  0.00567619  
0.24  0.832086  0.00566824  
0.26  0.826806  0.00595204  
0.28  0.831693  0.00603589  
0.3  0.820637  0.00638412  
0.32  0.829102  0.00632125  
0.34  0.828355  0.00655911  
0.36  0.830546  0.00659088  
0.38  0.827201  0.0066789  
0.4  0.833344  0.0067598  
0.42  0.832969  0.00690625  
0.44  0.836207  0.00693675  
0.46  0.834884  0.00697846  
0.48  0.844288  0.00690927  
0.5  0.848279  0.00683253  
0.52  0.852275  0.00685215  
0.54  0.863607  0.00663848  
0.56  0.869208  0.0065253  
0.58  0.869293  0.00653307  
0.6  0.88277  0.00623153  
0.62  0.888157  0.00615008  
0.64  0.895977  0.00595012  
0.66  0.901304  0.0058255  
0.68  0.910691  0.0055783  
0.7  0.916021  0.00543469  
0.72  0.921899  0.00525527  
0.74  0.924147  0.00517343  
0.76  0.934292  0.00485116  
0.78  0.932666  0.00490907  
0.8  0.943259  0.00453114  
0.82  0.949106  0.00430722  
0.84  0.956144  0.00401025  
0.86  0.955486  0.00404138  
0.88  0.960315  0.00383048  
0.9  0.968254  0.0034331  
0.92  0.966299  0.00353693  
0.94  0.971571  0.00325493  
0.96  0.973302  0.00315962  
0.98  0.975162  0.00304684  
1  0.976903  0.00294427  


==> proba-vdp_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  7.02195  351.097  0.302019  15.1009  0.831  0.825956  0.82606  0.826456  0.140439  0.00609975  0.00604037  0.979414  0.00734514  0.00153078  0.00152331  
0.04  3.58658  89.6644  0.373594  9.33985  0.8264  0.824756  0.824838  0.826456  0.143463  0.0152971  0.0149438  0.950178  0.0074238  0.00242416  0.002396  
0.06  2.39757  39.9595  0.312284  5.20473  0.8258  0.828756  0.828542  0.826456  0.143854  0.0194947  0.018737  0.9278  0.00743391  0.00273662  0.00268291  
0.08  1.77774  22.2217  0.320138  4.00172  0.8283  0.826756  0.826903  0.826456  0.142219  0.0268999  0.025611  0.904867  0.00739154  0.00321463  0.00313667  
0.1  1.43071  14.3071  0.304531  3.04531  0.827  0.829356  0.829076  0.826456  0.143071  0.0324916  0.0304531  0.881416  0.00741365  0.00353298  0.00342036  
0.12  1.13692  9.47437  0.286215  2.38512  0.837  0.830256  0.83122  0.826456  0.136431  0.0371856  0.0343458  0.857055  0.00723957  0.00377958  0.00363239  
0.14  0.986498  7.04642  0.286957  2.04969  0.8345  0.830756  0.831379  0.826456  0.13811  0.0440815  0.040174  0.833509  0.00728397  0.00411514  0.00392852  
0.16  0.844244  5.27652  0.289569  1.80981  0.839  0.835756  0.836429  0.826456  0.135079  0.0524135  0.046331  0.792522  0.00720361  0.00448722  0.00421883  
0.18  0.779113  4.3284  0.296268  1.64594  0.8313  0.838656  0.836933  0.826456  0.14024  0.0614512  0.0533283  0.765865  0.00733994  0.00485871  0.00452621  
0.2  0.670639  3.3532  0.272353  1.36177  0.8404  0.835756  0.836901  0.826456  0.134128  0.0630135  0.0544707  0.753305  0.0071782  0.00492009  0.00457443  
0.22  0.602842  2.74019  0.267945  1.21793  0.8426  0.842056  0.842209  0.826456  0.132625  0.0703566  0.0589479  0.717614  0.00713788  0.00519887  0.00475872  
0.24  0.538805  2.24502  0.258843  1.07851  0.8474  0.852356  0.850755  0.826456  0.129313  0.0774292  0.0621223  0.676912  0.00704819  0.00545392  0.00488517  
0.26  0.476827  1.83395  0.245458  0.944069  0.855  0.850956  0.852356  0.826456  0.123975  0.0806998  0.063819  0.653709  0.00690118  0.00556791  0.00495144  
0.28  0.437427  1.56224  0.225844  0.806586  0.8571  0.854056  0.85513  0.826456  0.12248  0.0808382  0.0632363  0.647216  0.00685943  0.00557269  0.00492878  
0.3  0.394829  1.3161  0.222726  0.742419  0.8627  0.862156  0.862373  0.826456  0.118449  0.0896255  0.0668177  0.60073  0.00674561  0.00586775  0.00506643  
0.32  0.362409  1.13253  0.215497  0.673428  0.8661  0.863456  0.864577  0.826456  0.115971  0.094431  0.068959  0.576009  0.00667468  0.00602301  0.00514697  
0.34  0.335255  0.986043  0.210976  0.620518  0.8688  0.872656  0.870875  0.826456  0.113987  0.102866  0.0717319  0.538104  0.00661733  0.00628624  0.00524943  
0.36  0.298174  0.828262  0.196495  0.545821  0.8777  0.871556  0.874551  0.826456  0.107343  0.103866  0.0707384  0.512472  0.00642159  0.00631674  0.00521295  
0.38  0.2898  0.762632  0.199187  0.524177  0.874  0.875256  0.874614  0.826456  0.110124  0.113419  0.0756912  0.48858  0.00650425  0.00660082  0.00539236  
0.4  0.273062  0.682656  0.194566  0.486414  0.8752  0.877856  0.876435  0.826456  0.109225  0.119358  0.0778263  0.465095  0.00647764  0.00677145  0.00546788  
0.42  0.245796  0.585229  0.181428  0.43197  0.8831  0.878656  0.881151  0.826456  0.103234  0.120475  0.0761996  0.438647  0.0062975  0.00680307  0.00541044  
0.44  0.21734  0.493954  0.168722  0.38346  0.8929  0.893856  0.893268  0.826456  0.0956296  0.128657  0.0742378  0.38536  0.00606111  0.00703029  0.00534034  
0.46  0.193388  0.420408  0.149821  0.325698  0.9013  0.897956  0.90004  0.826456  0.0889583  0.123788  0.0689177  0.376694  0.00584587  0.00689596  0.00514543  
0.48  0.179621  0.37421  0.1407  0.293125  0.9047  0.900956  0.903337  0.826456  0.0862179  0.12455  0.0675361  0.364041  0.00575513  0.00691715  0.00509359  
0.5  0.171626  0.343252  0.13866  0.277321  0.9052  0.904356  0.904913  0.826456  0.085813  0.131632  0.0693302  0.339655  0.00574159  0.00711109  0.0051608  
0.52  0.151162  0.290695  0.125075  0.240528  0.914  0.914356  0.914109  0.826456  0.078604  0.133974  0.0650389  0.307288  0.00549514  0.00717407  0.00499853  
0.54  0.133803  0.247783  0.114183  0.211451  0.9216  0.915156  0.919822  0.826456  0.0722534  0.134632  0.061659  0.275902  0.00526848  0.00719169  0.00486692  
0.56  0.121451  0.216876  0.103871  0.185484  0.9266  0.919656  0.924751  0.826456  0.0680124  0.132914  0.0581676  0.26628  0.00511152  0.00714564  0.00472712  
0.58  0.116232  0.2004  0.102609  0.176912  0.9273  0.924756  0.926699  0.826456  0.0674147  0.142237  0.0595131  0.236093  0.00508901  0.00739201  0.00478148  
0.6  0.100566  0.16761  0.0891387  0.148565  0.9355  0.928556  0.933957  0.826456  0.0603398  0.137476  0.0534832  0.222222  0.00481457  0.00726723  0.00453278  
0.62  0.0919605  0.148323  0.0819431  0.132166  0.9393  0.936356  0.938683  0.826456  0.0570155  0.139222  0.0508047  0.209509  0.00468007  0.00731324  0.00441782  
0.64  0.0894984  0.139841  0.0804589  0.125717  0.939  0.939856  0.939172  0.826456  0.057279  0.14354  0.0514937  0.200449  0.00469087  0.0074258  0.00444768  
0.66  0.0806349  0.122174  0.0733313  0.111108  0.9436  0.943756  0.943629  0.826456  0.053219  0.144141  0.0483986  0.183262  0.00452157  0.00744131  0.00431194  
0.68  0.0730209  0.107384  0.0673204  0.0990006  0.9476  0.947856  0.947642  0.826456  0.0496542  0.146062  0.0457779  0.164303  0.00436751  0.00749074  0.00419357  
0.7  0.0683712  0.0976731  0.0630135  0.0900193  0.9496  0.943456  0.948592  0.826456  0.0478598  0.141511  0.0441095  0.164037  0.00428787  0.00737312  0.00411644  
0.72  0.0588021  0.0816696  0.0552635  0.0767549  0.9557  0.955656  0.955694  0.826456  0.0423375  0.147507  0.0397897  0.133293  0.00403291  0.00752771  0.00390968  
0.74  0.050024  0.0676  0.0468857  0.0633591  0.9615  0.959856  0.96129  0.826456  0.0370177  0.143004  0.0346955  0.127726  0.00377104  0.00741192  0.00365084  
0.76  0.0448078  0.0589576  0.0426718  0.0561472  0.9647  0.960656  0.964266  0.826456  0.0340539  0.14459  0.0324306  0.107386  0.00361693  0.00745291  0.00352967  
0.78  0.0436589  0.0559729  0.0413277  0.0529842  0.9647  0.963656  0.964582  0.826456  0.0340539  0.144576  0.0322356  0.112865  0.00361693  0.00745254  0.00351904  
0.8  0.033902  0.0423775  0.0329077  0.0411347  0.9721  0.969756  0.971924  0.826456  0.0271216  0.147765  0.0263262  0.0748712  0.00322785  0.00753428  0.00318017  
0.82  0.0301888  0.0368156  0.0291684  0.0355712  0.9746  0.967456  0.974045  0.826456  0.0247548  0.141919  0.0239181  0.0776682  0.0030838  0.00738374  0.00303123  
0.84  0.027999  0.0333322  0.0270979  0.0322594  0.9759  0.977956  0.976049  0.826456  0.0235192  0.147348  0.0227622  0.0723108  0.00300585  0.00752364  0.00295708  
0.86  0.0274586  0.0319286  0.0266538  0.0309928  0.9758  0.966056  0.975107  0.826456  0.0236144  0.141112  0.0229223  0.0710818  0.00301193  0.00736271  0.00296746  
0.88  0.0222727  0.0253099  0.0218944  0.02488  0.98  0.974956  0.979754  0.826456  0.0196  0.146048  0.019267  0.0487482  0.002744  0.00749037  0.00272059  
0.9  0.0187824  0.0208693  0.0184678  0.0205198  0.9828  0.974756  0.982436  0.826456  0.0169042  0.142507  0.016621  0.0452785  0.00254831  0.00739902  0.00252688  
0.92  0.016376  0.0178  0.0160123  0.0174047  0.9847  0.982056  0.984572  0.826456  0.0150659  0.142989  0.0147313  0.0485925  0.00240577  0.00741151  0.00237891  
0.94  0.0147885  0.0157324  0.0144345  0.0153559  0.9859  0.984056  0.985811  0.826456  0.0139012  0.142362  0.0135685  0.0483692  0.0023109  0.00739526  0.00228308  
0.96  0.0137713  0.0143451  0.0136291  0.014197  0.9866  0.988756  0.986666  0.826456  0.0132204  0.149159  0.013084  0.0306955  0.00225361  0.00756973  0.00224195  
0.98  0.012894  0.0131572  0.0127934  0.0130545  0.9872  0.978756  0.986974  0.826456  0.0126362  0.143105  0.0125376  0.026746  0.00220325  0.00741452  0.00219464  
1  0.0107812  0.0107812  0.0106023  0.0106023  0.9891  0.986556  0.98901  0.826456  0.0107812  0.142468  0.0106023  0.0355258  0.00203512  0.00739801  0.00201816  


==> proba-vdp_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.831  0.00734514  
0.04  0.8264  0.0074238  
0.06  0.8258  0.00743391  
0.08  0.8283  0.00739154  
0.1  0.827  0.00741365  
0.12  0.837  0.00723957  
0.14  0.8345  0.00728397  
0.16  0.839  0.00720361  
0.18  0.8313  0.00733994  
0.2  0.8404  0.0071782  
0.22  0.8426  0.00713788  
0.24  0.8474  0.00704819  
0.26  0.855  0.00690118  
0.28  0.8571  0.00685943  
0.3  0.8627  0.00674561  
0.32  0.8661  0.00667468  
0.34  0.8688  0.00661733  
0.36  0.8777  0.00642159  
0.38  0.874  0.00650425  
0.4  0.8752  0.00647764  
0.42  0.8831  0.0062975  
0.44  0.8929  0.00606111  
0.46  0.9013  0.00584587  
0.48  0.9047  0.00575513  
0.5  0.9052  0.00574159  
0.52  0.914  0.00549514  
0.54  0.9216  0.00526848  
0.56  0.9266  0.00511152  
0.58  0.9273  0.00508901  
0.6  0.9355  0.00481457  
0.62  0.9393  0.00468007  
0.64  0.939  0.00469087  
0.66  0.9436  0.00452157  
0.68  0.9476  0.00436751  
0.7  0.9496  0.00428787  
0.72  0.9557  0.00403291  
0.74  0.9615  0.00377104  
0.76  0.9647  0.00361693  
0.78  0.9647  0.00361693  
0.8  0.9721  0.00322785  
0.82  0.9746  0.0030838  
0.84  0.9759  0.00300585  
0.86  0.9758  0.00301193  
0.88  0.98  0.002744  
0.9  0.9828  0.00254831  
0.92  0.9847  0.00240577  
0.94  0.9859  0.0023109  
0.96  0.9866  0.00225361  
0.98  0.9872  0.00220325  
1  0.9891  0.00203512  


==> proba-vdp_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.825956  0.00153078  
0.04  0.824756  0.00242416  
0.06  0.828756  0.00273662  
0.08  0.826756  0.00321463  
0.1  0.829356  0.00353298  
0.12  0.830256  0.00377958  
0.14  0.830756  0.00411514  
0.16  0.835756  0.00448722  
0.18  0.838656  0.00485871  
0.2  0.835756  0.00492009  
0.22  0.842056  0.00519887  
0.24  0.852356  0.00545392  
0.26  0.850956  0.00556791  
0.28  0.854056  0.00557269  
0.3  0.862156  0.00586775  
0.32  0.863456  0.00602301  
0.34  0.872656  0.00628624  
0.36  0.871556  0.00631674  
0.38  0.875256  0.00660082  
0.4  0.877856  0.00677145  
0.42  0.878656  0.00680307  
0.44  0.893856  0.00703029  
0.46  0.897956  0.00689596  
0.48  0.900956  0.00691715  
0.5  0.904356  0.00711109  
0.52  0.914356  0.00717407  
0.54  0.915156  0.00719169  
0.56  0.919656  0.00714564  
0.58  0.924756  0.00739201  
0.6  0.928556  0.00726723  
0.62  0.936356  0.00731324  
0.64  0.939856  0.0074258  
0.66  0.943756  0.00744131  
0.68  0.947856  0.00749074  
0.7  0.943456  0.00737312  
0.72  0.955656  0.00752771  
0.74  0.959856  0.00741192  
0.76  0.960656  0.00745291  
0.78  0.963656  0.00745254  
0.8  0.969756  0.00753428  
0.82  0.967456  0.00738374  
0.84  0.977956  0.00752364  
0.86  0.966056  0.00736271  
0.88  0.974956  0.00749037  
0.9  0.974756  0.00739902  
0.92  0.982056  0.00741151  
0.94  0.984056  0.00739526  
0.96  0.988756  0.00756973  
0.98  0.978756  0.00741452  
1  0.986556  0.00739801  


==> proba-vdp_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.82606  0.00152331  
0.04  0.824838  0.002396  
0.06  0.828542  0.00268291  
0.08  0.826903  0.00313667  
0.1  0.829076  0.00342036  
0.12  0.83122  0.00363239  
0.14  0.831379  0.00392852  
0.16  0.836429  0.00421883  
0.18  0.836933  0.00452621  
0.2  0.836901  0.00457443  
0.22  0.842209  0.00475872  
0.24  0.850755  0.00488517  
0.26  0.852356  0.00495144  
0.28  0.85513  0.00492878  
0.3  0.862373  0.00506643  
0.32  0.864577  0.00514697  
0.34  0.870875  0.00524943  
0.36  0.874551  0.00521295  
0.38  0.874614  0.00539236  
0.4  0.876435  0.00546788  
0.42  0.881151  0.00541044  
0.44  0.893268  0.00534034  
0.46  0.90004  0.00514543  
0.48  0.903337  0.00509359  
0.5  0.904913  0.0051608  
0.52  0.914109  0.00499853  
0.54  0.919822  0.00486692  
0.56  0.924751  0.00472712  
0.58  0.926699  0.00478148  
0.6  0.933957  0.00453278  
0.62  0.938683  0.00441782  
0.64  0.939172  0.00444768  
0.66  0.943629  0.00431194  
0.68  0.947642  0.00419357  
0.7  0.948592  0.00411644  
0.72  0.955694  0.00390968  
0.74  0.96129  0.00365084  
0.76  0.964266  0.00352967  
0.78  0.964582  0.00351904  
0.8  0.971924  0.00318017  
0.82  0.974045  0.00303123  
0.84  0.976049  0.00295708  
0.86  0.975107  0.00296746  
0.88  0.979754  0.00272059  
0.9  0.982436  0.00252688  
0.92  0.984572  0.00237891  
0.94  0.985811  0.00228308  
0.96  0.986666  0.00224195  
0.98  0.986974  0.00219464  
1  0.98901  0.00201816  


==> proba_epp_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  12.1259  606.294  0.577964  28.8982  0.4135  0.420594  0.420423  0.420494  0.242518  0.0117  0.0115593  0.975912  0.00965223  0.00212006  0.00210728  
0.04  6.04388  151.097  0.544738  13.6184  0.4092  0.420994  0.420452  0.420494  0.241755  0.0222998  0.0217895  0.954051  0.00963705  0.00292689  0.00289321  
0.06  4.0592  67.6533  0.634511  10.5752  0.4197  0.419594  0.419603  0.420494  0.243552  0.0396992  0.0380707  0.918253  0.00967279  0.00390523  0.00382429  
0.08  3.03298  37.9122  0.560405  7.00507  0.4142  0.421794  0.42106  0.420494  0.242638  0.0470983  0.0448324  0.903319  0.00965463  0.00425362  0.00415004  
0.1  2.42707  24.2707  0.577061  5.77061  0.4146  0.421294  0.420446  0.420494  0.242707  0.0615994  0.0577061  0.87331  0.009656  0.00486457  0.00470833  
0.12  2.0296  16.9133  0.572165  4.76804  0.4197  0.427694  0.426491  0.420494  0.243552  0.0741482  0.0686598  0.849511  0.00967279  0.00533711  0.00513579  
0.14  1.74391  12.4565  0.588154  4.2011  0.4235  0.423594  0.423577  0.420494  0.244148  0.0906904  0.0823416  0.814896  0.00968462  0.00590251  0.00562426  
0.16  1.5263  9.53941  0.580084  3.62553  0.4239  0.431294  0.429743  0.420494  0.244209  0.103483  0.0928135  0.790217  0.00968583  0.00630509  0.0059712  
0.18  1.35586  7.53258  0.558047  3.10026  0.4229  0.430894  0.429054  0.420494  0.244056  0.113292  0.100448  0.76979  0.00968279  0.00659714  0.00621195  
0.2  1.22142  6.10712  0.575844  2.87922  0.4244  0.428194  0.427165  0.420494  0.244285  0.133041  0.115169  0.728839  0.00968733  0.00714905  0.00665156  
0.22  1.11187  5.05398  0.581989  2.6454  0.4266  0.430794  0.429505  0.420494  0.244612  0.150994  0.128037  0.692635  0.00969383  0.00761616  0.00701334  
0.24  1.02113  4.25472  0.583036  2.42932  0.4298  0.432894  0.431835  0.420494  0.245072  0.168446  0.139929  0.657551  0.00970293  0.00804427  0.00733178  
0.26  0.943067  3.62718  0.553222  2.12778  0.4307  0.435594  0.433862  0.420494  0.245198  0.174272  0.143838  0.646011  0.00970541  0.0081822  0.00743348  
0.28  0.878772  3.13847  0.549797  1.96356  0.4372  0.436294  0.436643  0.420494  0.246056  0.19015  0.153943  0.614645  0.00972239  0.00854682  0.00769017  
0.3  0.816672  2.72224  0.548824  1.82941  0.4293  0.435694  0.43298  0.420494  0.245002  0.208369  0.164647  0.575493  0.00970153  0.0089469  0.00795304  
0.32  0.768649  2.40203  0.528129  1.6504  0.4365  0.439394  0.438128  0.420494  0.245968  0.215543  0.169001  0.562549  0.00972065  0.00909961  0.00805751  
0.34  0.723731  2.12862  0.548077  1.61199  0.4373  0.443194  0.440224  0.420494  0.246069  0.247985  0.186346  0.496053  0.00972264  0.00976042  0.0084609  
0.36  0.682454  1.89571  0.521321  1.44811  0.4343  0.435594  0.434932  0.420494  0.245684  0.251472  0.187676  0.488113  0.00971503  0.00982881  0.00849102  
0.38  0.64892  1.70768  0.520767  1.37044  0.4416  0.447294  0.44415  0.420494  0.246589  0.271882  0.197892  0.447903  0.00973292  0.0102199  0.00871906  
0.4  0.616792  1.54198  0.519439  1.2986  0.4427  0.440094  0.441659  0.420494  0.246717  0.295816  0.207776  0.399423  0.00973543  0.0106602  0.00893415  
0.42  0.588088  1.40021  0.517625  1.23244  0.4452  0.453894  0.448239  0.420494  0.246997  0.319884  0.217402  0.349543  0.00974096  0.0110854  0.00913878  
0.44  0.563782  1.28132  0.523213  1.18912  0.456  0.465394  0.458551  0.420494  0.248064  0.358684  0.230214  0.271538  0.00976198  0.0117385  0.00940419  
0.46  0.539308  1.17241  0.507047  1.10228  0.4562  0.464094  0.458153  0.420494  0.248082  0.370499  0.233242  0.247448  0.00976233  0.0119303  0.00946584  
0.48  0.516053  1.07511  0.494153  1.02948  0.4521  0.459594  0.453661  0.420494  0.247706  0.389171  0.237193  0.208235  0.00975493  0.0122272  0.00954569  
0.5  0.497112  0.994224  0.483711  0.967422  0.462  0.464894  0.46248  0.420494  0.248556  0.411029  0.241855  0.165983  0.00977166  0.0125659  0.00963905  
0.52  0.477441  0.918156  0.469536  0.902955  0.4584  0.467994  0.45965  0.420494  0.248269  0.427244  0.244159  0.130312  0.00976602  0.0128113  0.00968484  
0.54  0.460428  0.852644  0.455496  0.843511  0.463  0.464194  0.463125  0.420494  0.248631  0.44119  0.245968  0.104581  0.00977313  0.0130187  0.00972065  
0.56  0.4436  0.792143  0.441747  0.788833  0.4602  0.471394  0.460933  0.420494  0.248416  0.458509  0.247378  0.0655164  0.0097689  0.0132718  0.00974848  
0.58  0.428192  0.738263  0.427222  0.73659  0.4594  0.456994  0.459284  0.420494  0.248352  0.468968  0.247789  0.0480208  0.00976764  0.0134223  0.00975657  
0.6  0.413047  0.688412  0.411836  0.686393  0.4534  0.458994  0.453706  0.420494  0.247828  0.464018  0.247101  0.0547226  0.00975734  0.0133513  0.00974302  
0.62  0.399768  0.644787  0.39921  0.643887  0.4537  0.461494  0.453994  0.420494  0.247856  0.471919  0.24751  0.0377839  0.00975789  0.0134645  0.00975108  
0.64  0.387376  0.605275  0.386621  0.604095  0.4544  0.459694  0.454636  0.420494  0.247921  0.469063  0.247437  0.0446158  0.00975916  0.0134237  0.00974964  
0.66  0.373744  0.566278  0.373259  0.565544  0.4423  0.456694  0.442824  0.420494  0.246671  0.47029  0.246351  0.0364121  0.00973453  0.0134412  0.00972822  
0.68  0.358951  0.527868  0.358595  0.527345  0.4231  0.431294  0.423359  0.420494  0.244086  0.471083  0.243844  0.0315955  0.0096834  0.0134526  0.0096786  
0.7  0.347908  0.497012  0.347712  0.496732  0.4196  0.424394  0.419714  0.420494  0.243536  0.474885  0.243399  0.0237647  0.00967247  0.0135067  0.00966975  
0.72  0.335872  0.466489  0.335602  0.466113  0.4096  0.418394  0.409849  0.420494  0.241828  0.470296  0.241633  0.028355  0.00963849  0.0134413  0.00963461  
0.74  0.324513  0.438531  0.324338  0.438295  0.4007  0.417594  0.401091  0.420494  0.24014  0.469692  0.24001  0.0231712  0.00960479  0.0134327  0.00960221  
0.76  0.315123  0.414636  0.314728  0.414116  0.3975  0.399494  0.39757  0.420494  0.239494  0.465759  0.239194  0.0351181  0.00959187  0.0133763  0.00958586  
0.78  0.303499  0.389101  0.303313  0.388863  0.3848  0.398094  0.385125  0.420494  0.236729  0.466298  0.236584  0.0244811  0.00953634  0.0133841  0.00953343  
0.8  0.292844  0.366054  0.292816  0.366021  0.3746  0.389294  0.374739  0.420494  0.234275  0.470827  0.234253  0.00948598  0.00948678  0.0134489  0.00948634  
0.82  0.28395  0.34628  0.283806  0.346105  0.369  0.378494  0.369209  0.420494  0.232839  0.464236  0.232721  0.022063  0.00945767  0.0133544  0.00945527  
0.84  0.273985  0.326172  0.273984  0.326171  0.3591  0.368294  0.359119  0.420494  0.230147  0.471275  0.230146  0.00207395  0.00940284  0.0134553  0.00940282  
0.86  0.26692  0.310372  0.266879  0.310325  0.357  0.363494  0.357078  0.420494  0.229551  0.466351  0.229516  0.0119619  0.00939065  0.0133848  0.00938994  
0.88  0.256684  0.291686  0.256622  0.291615  0.3447  0.344994  0.344704  0.420494  0.225882  0.4622  0.225827  0.0150106  0.0093153  0.0133251  0.00931417  
0.9  0.244099  0.271221  0.244048  0.271165  0.3259  0.334094  0.326013  0.420494  0.219689  0.455335  0.219643  0.0137487  0.00918672  0.0132258  0.00918576  
0.92  0.237261  0.257893  0.237251  0.257882  0.3219  0.328594  0.321941  0.420494  0.21828  0.457854  0.218271  0.00617464  0.00915722  0.0132623  0.00915702  
0.94  0.230214  0.244908  0.230205  0.244899  0.3167  0.325194  0.31675  0.420494  0.216401  0.455818  0.216393  0.00585992  0.00911771  0.0132328  0.00911754  
0.96  0.222296  0.231558  0.22213  0.231386  0.3087  0.314294  0.308843  0.420494  0.213404  0.443722  0.213245  0.0256237  0.00905436  0.013056  0.00905098  
0.98  0.218652  0.223114  0.218647  0.223109  0.311  0.316194  0.311024  0.420494  0.214279  0.454822  0.214274  0.00470172  0.00907289  0.0132183  0.00907278  
1  0.202824  0.202824  0.202732  0.202732  0.2828  0.292094  0.282981  0.420494  0.202824  0.435513  0.202732  0.0194645  0.00882706  0.0129347  0.00882506  


==> proba_epp_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.4135  0.00965223  
0.04  0.4092  0.00963705  
0.06  0.4197  0.00967279  
0.08  0.4142  0.00965463  
0.1  0.4146  0.009656  
0.12  0.4197  0.00967279  
0.14  0.4235  0.00968462  
0.16  0.4239  0.00968583  
0.18  0.4229  0.00968279  
0.2  0.4244  0.00968733  
0.22  0.4266  0.00969383  
0.24  0.4298  0.00970293  
0.26  0.4307  0.00970541  
0.28  0.4372  0.00972239  
0.3  0.4293  0.00970153  
0.32  0.4365  0.00972065  
0.34  0.4373  0.00972264  
0.36  0.4343  0.00971503  
0.38  0.4416  0.00973292  
0.4  0.4427  0.00973543  
0.42  0.4452  0.00974096  
0.44  0.456  0.00976198  
0.46  0.4562  0.00976233  
0.48  0.4521  0.00975493  
0.5  0.462  0.00977166  
0.52  0.4584  0.00976602  
0.54  0.463  0.00977313  
0.56  0.4602  0.0097689  
0.58  0.4594  0.00976764  
0.6  0.4534  0.00975734  
0.62  0.4537  0.00975789  
0.64  0.4544  0.00975916  
0.66  0.4423  0.00973453  
0.68  0.4231  0.0096834  
0.7  0.4196  0.00967247  
0.72  0.4096  0.00963849  
0.74  0.4007  0.00960479  
0.76  0.3975  0.00959187  
0.78  0.3848  0.00953634  
0.8  0.3746  0.00948678  
0.82  0.369  0.00945767  
0.84  0.3591  0.00940284  
0.86  0.357  0.00939065  
0.88  0.3447  0.0093153  
0.9  0.3259  0.00918672  
0.92  0.3219  0.00915722  
0.94  0.3167  0.00911771  
0.96  0.3087  0.00905436  
0.98  0.311  0.00907289  
1  0.2828  0.00882706  


==> proba_epp_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.420594  0.00212006  
0.04  0.420994  0.00292689  
0.06  0.419594  0.00390523  
0.08  0.421794  0.00425362  
0.1  0.421294  0.00486457  
0.12  0.427694  0.00533711  
0.14  0.423594  0.00590251  
0.16  0.431294  0.00630509  
0.18  0.430894  0.00659714  
0.2  0.428194  0.00714905  
0.22  0.430794  0.00761616  
0.24  0.432894  0.00804427  
0.26  0.435594  0.0081822  
0.28  0.436294  0.00854682  
0.3  0.435694  0.0089469  
0.32  0.439394  0.00909961  
0.34  0.443194  0.00976042  
0.36  0.435594  0.00982881  
0.38  0.447294  0.0102199  
0.4  0.440094  0.0106602  
0.42  0.453894  0.0110854  
0.44  0.465394  0.0117385  
0.46  0.464094  0.0119303  
0.48  0.459594  0.0122272  
0.5  0.464894  0.0125659  
0.52  0.467994  0.0128113  
0.54  0.464194  0.0130187  
0.56  0.471394  0.0132718  
0.58  0.456994  0.0134223  
0.6  0.458994  0.0133513  
0.62  0.461494  0.0134645  
0.64  0.459694  0.0134237  
0.66  0.456694  0.0134412  
0.68  0.431294  0.0134526  
0.7  0.424394  0.0135067  
0.72  0.418394  0.0134413  
0.74  0.417594  0.0134327  
0.76  0.399494  0.0133763  
0.78  0.398094  0.0133841  
0.8  0.389294  0.0134489  
0.82  0.378494  0.0133544  
0.84  0.368294  0.0134553  
0.86  0.363494  0.0133848  
0.88  0.344994  0.0133251  
0.9  0.334094  0.0132258  
0.92  0.328594  0.0132623  
0.94  0.325194  0.0132328  
0.96  0.314294  0.013056  
0.98  0.316194  0.0132183  
1  0.292094  0.0129347  


==> proba_epp_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.420423  0.00210728  
0.04  0.420452  0.00289321  
0.06  0.419603  0.00382429  
0.08  0.42106  0.00415004  
0.1  0.420446  0.00470833  
0.12  0.426491  0.00513579  
0.14  0.423577  0.00562426  
0.16  0.429743  0.0059712  
0.18  0.429054  0.00621195  
0.2  0.427165  0.00665156  
0.22  0.429505  0.00701334  
0.24  0.431835  0.00733178  
0.26  0.433862  0.00743348  
0.28  0.436643  0.00769017  
0.3  0.43298  0.00795304  
0.32  0.438128  0.00805751  
0.34  0.440224  0.0084609  
0.36  0.434932  0.00849102  
0.38  0.44415  0.00871906  
0.4  0.441659  0.00893415  
0.42  0.448239  0.00913878  
0.44  0.458551  0.00940419  
0.46  0.458153  0.00946584  
0.48  0.453661  0.00954569  
0.5  0.46248  0.00963905  
0.52  0.45965  0.00968484  
0.54  0.463125  0.00972065  
0.56  0.460933  0.00974848  
0.58  0.459284  0.00975657  
0.6  0.453706  0.00974302  
0.62  0.453994  0.00975108  
0.64  0.454636  0.00974964  
0.66  0.442824  0.00972822  
0.68  0.423359  0.0096786  
0.7  0.419714  0.00966975  
0.72  0.409849  0.00963461  
0.74  0.401091  0.00960221  
0.76  0.39757  0.00958586  
0.78  0.385125  0.00953343  
0.8  0.374739  0.00948634  
0.82  0.369209  0.00945527  
0.84  0.359119  0.00940282  
0.86  0.357078  0.00938994  
0.88  0.344704  0.00931417  
0.9  0.326013  0.00918576  
0.92  0.321941  0.00915702  
0.94  0.31675  0.00911754  
0.96  0.308843  0.00905098  
0.98  0.311024  0.00907278  
1  0.282981  0.00882506  


==> proba_epp_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  12.188  609.397  0.421361  21.068  0.421  0.422594  0.422567  0.420494  0.243759  0.00849559  0.00842722  0.98324  0.0096769  0.00180656  0.00179928  
0.04  6.06208  151.552  0.415025  10.3756  0.4133  0.419794  0.419566  0.420494  0.242483  0.0168995  0.016601  0.964921  0.00965154  0.00254796  0.00252536  
0.06  4.07736  67.956  0.380799  6.34666  0.4268  0.421894  0.422127  0.420494  0.244642  0.023398  0.022848  0.952562  0.00969441  0.0029981  0.00296265  
0.08  3.04778  38.0972  0.445363  5.56704  0.4214  0.425294  0.425004  0.420494  0.243822  0.036977  0.0356291  0.925529  0.00967815  0.00376896  0.00369963  
0.1  2.43325  24.3325  0.461338  4.61338  0.4183  0.425194  0.424516  0.420494  0.243325  0.0484779  0.0461338  0.901689  0.00966829  0.00431547  0.00420984  
0.12  2.02481  16.8734  0.470583  3.92152  0.4162  0.427194  0.425855  0.420494  0.242978  0.0600551  0.0564699  0.878236  0.00966138  0.0048032  0.00465763  
0.14  1.74226  12.4447  0.444372  3.17409  0.422  0.425394  0.424934  0.420494  0.243916  0.066676  0.0622121  0.8645  0.00968002  0.00506105  0.0048887  
0.16  1.52477  9.52979  0.446986  2.79366  0.4223  0.425694  0.425158  0.420494  0.243963  0.077573  0.0715178  0.842186  0.00968095  0.00545898  0.00524159  
0.18  1.35217  7.51205  0.462067  2.56704  0.4187  0.425594  0.424303  0.420494  0.24339  0.091674  0.0831721  0.812772  0.00966958  0.00593443  0.00565256  
0.2  1.21687  6.08435  0.451337  2.25668  0.4186  0.426794  0.425113  0.420494  0.243374  0.10046  0.0902674  0.7949  0.00966926  0.00621231  0.00588873  
0.22  1.11453  5.06606  0.451697  2.05317  0.4307  0.437594  0.436046  0.420494  0.245198  0.111608  0.0993732  0.775403  0.00970541  0.00654791  0.00617861  
0.24  1.02257  4.26071  0.452424  1.8851  0.4323  0.434294  0.433795  0.420494  0.245417  0.12381  0.108582  0.749853  0.00970975  0.00689657  0.00645854  
0.26  0.944683  3.6334  0.464331  1.78589  0.4338  0.438394  0.437094  0.420494  0.245618  0.14018  0.120726  0.717016  0.00971372  0.00733835  0.00681015  
0.28  0.876294  3.12962  0.452707  1.61681  0.4319  0.430494  0.43092  0.420494  0.245362  0.1491  0.126758  0.69734  0.00970868  0.00756824  0.0069782  
0.3  0.816483  2.72161  0.470283  1.56761  0.4289  0.439094  0.435579  0.420494  0.244945  0.169854  0.141085  0.655176  0.00970041  0.00807782  0.00736201  
0.32  0.762529  2.3829  0.460505  1.43908  0.4226  0.434694  0.430249  0.420494  0.244009  0.179998  0.147362  0.632468  0.00968187  0.00831554  0.00752399  
0.34  0.716187  2.10643  0.449624  1.32242  0.4194  0.429094  0.425332  0.420494  0.243504  0.189326  0.152872  0.611917  0.00967183  0.00852828  0.00766338  
0.36  0.677283  1.88134  0.436802  1.21334  0.4214  0.430394  0.426778  0.420494  0.243822  0.196402  0.157249  0.597907  0.00967815  0.00868618  0.0077723  
0.38  0.644704  1.69659  0.446231  1.17429  0.4292  0.437694  0.433939  0.420494  0.244987  0.216904  0.169568  0.557962  0.00970125  0.0091283  0.00807101  
0.4  0.61056  1.5264  0.431886  1.07972  0.424  0.428394  0.426383  0.420494  0.244224  0.223638  0.172755  0.542366  0.00968613  0.00926891  0.00814649  
0.42  0.580566  1.3823  0.434865  1.03539  0.4215  0.423994  0.422751  0.420494  0.243838  0.243088  0.182643  0.501541  0.00967847  0.00966357  0.00837641  
0.44  0.547627  1.24461  0.424924  0.965737  0.4049  0.418494  0.41133  0.420494  0.240956  0.253996  0.186967  0.472983  0.0096211  0.00987801  0.00847497  
0.46  0.53032  1.15287  0.420233  0.913549  0.4222  0.429194  0.425396  0.420494  0.243947  0.264824  0.193307  0.456957  0.00968064  0.0100864  0.00861747  
0.48  0.499539  1.04071  0.409942  0.854045  0.3989  0.414294  0.405403  0.420494  0.239779  0.277162  0.196772  0.42244  0.00959757  0.0103186  0.00869436  
0.5  0.47988  0.95976  0.400117  0.800234  0.3997  0.405594  0.402089  0.420494  0.23994  0.285878  0.200059  0.405363  0.0096008  0.0104796  0.00876667  
0.52  0.463304  0.890969  0.399254  0.767796  0.4047  0.408294  0.40603  0.420494  0.240918  0.304051  0.207612  0.370147  0.00962034  0.0108076  0.00893063  
0.54  0.443507  0.821309  0.381708  0.706866  0.3975  0.399194  0.398127  0.420494  0.239494  0.302646  0.206122  0.370274  0.00959187  0.0107826  0.00889853  
0.56  0.424625  0.758258  0.372957  0.665994  0.3895  0.396794  0.39202  0.420494  0.23779  0.312738  0.208856  0.345445  0.00955768  0.0109609  0.00895734  
0.58  0.402521  0.694001  0.360233  0.621091  0.3714  0.383894  0.375381  0.420494  0.233462  0.32106  0.208935  0.318664  0.00947031  0.0111058  0.00895904  
0.6  0.394893  0.658154  0.353946  0.58991  0.3857  0.392394  0.38783  0.420494  0.236936  0.32511  0.212368  0.318248  0.0095405  0.0111756  0.00903234  
0.62  0.379689  0.612402  0.346605  0.55904  0.3792  0.375094  0.37801  0.420494  0.235407  0.338139  0.214895  0.289756  0.00950968  0.0113973  0.00908593  
0.64  0.365225  0.570663  0.33497  0.523391  0.3725  0.371294  0.37216  0.420494  0.233744  0.340179  0.214381  0.281777  0.00947602  0.0114317  0.00907505  
0.66  0.350308  0.53077  0.326189  0.494226  0.3629  0.366494  0.36382  0.420494  0.231204  0.349884  0.215285  0.255896  0.00942439  0.0115936  0.00909417  
0.68  0.336728  0.495188  0.312136  0.459024  0.355  0.354494  0.354867  0.420494  0.228975  0.345044  0.212253  0.261919  0.00937886  0.0115131  0.0090299  
0.7  0.322954  0.461363  0.303183  0.433119  0.3453  0.354794  0.34757  0.420494  0.226068  0.352384  0.212228  0.239103  0.00931913  0.0116349  0.00902937  
0.72  0.312418  0.433914  0.294752  0.409377  0.3417  0.349894  0.343577  0.420494  0.224941  0.356216  0.212221  0.229117  0.00929588  0.011698  0.00902922  
0.74  0.298692  0.403638  0.283563  0.383193  0.3298  0.330694  0.329992  0.420494  0.221032  0.360136  0.209836  0.214408  0.00921475  0.0117622  0.00897835  
0.76  0.2911  0.383026  0.280355  0.368889  0.3304  0.341494  0.332439  0.420494  0.221236  0.374159  0.21307  0.183771  0.009219  0.011989  0.00904727  
0.78  0.279159  0.357896  0.268489  0.344217  0.3204  0.316094  0.319605  0.420494  0.217744  0.371901  0.209422  0.184551  0.00914595  0.0119528  0.00896947  
0.8  0.268038  0.335047  0.25702  0.321275  0.3114  0.318694  0.312791  0.420494  0.21443  0.364437  0.205616  0.190664  0.00907609  0.0118322  0.00888759  
0.82  0.260668  0.317888  0.250393  0.305357  0.3096  0.313594  0.310344  0.420494  0.213748  0.366272  0.205322  0.186199  0.00906164  0.011862  0.00888124  
0.84  0.245269  0.291987  0.23759  0.282845  0.2903  0.297594  0.29149  0.420494  0.206026  0.369396  0.199575  0.163108  0.00889646  0.0119125  0.00875608  
0.86  0.237496  0.276158  0.229787  0.267195  0.2861  0.292094  0.287091  0.420494  0.204247  0.366713  0.197617  0.165279  0.00885796  0.0118691  0.00871301  
0.88  0.233066  0.264848  0.22667  0.257579  0.2881  0.291694  0.288647  0.420494  0.205098  0.374211  0.19947  0.152168  0.00887641  0.0119899  0.00875375  
0.9  0.22351  0.248344  0.216237  0.240263  0.279  0.287394  0.28038  0.420494  0.201159  0.363784  0.194613  0.164377  0.00879075  0.0118217  0.00864653  
0.92  0.213235  0.231777  0.207639  0.225695  0.268  0.273394  0.268785  0.420494  0.196176  0.368262  0.191028  0.145611  0.00868118  0.0118942  0.00856653  
0.94  0.206455  0.219633  0.200944  0.21377  0.2635  0.268694  0.264259  0.420494  0.194068  0.365957  0.188887  0.146065  0.00863441  0.0118569  0.00851838  
0.96  0.193951  0.202033  0.188788  0.196654  0.2474  0.245794  0.247171  0.420494  0.186193  0.36058  0.181236  0.14255  0.00845742  0.0117695  0.00834409  
0.98  0.18739  0.191214  0.183615  0.187363  0.2424  0.243394  0.242523  0.420494  0.183642  0.367136  0.179943  0.123247  0.00839929  0.011876  0.00831426  
1  0.181408  0.181408  0.177892  0.177892  0.2381  0.240894  0.238436  0.420494  0.181408  0.366144  0.177892  0.12024  0.00834804  0.0118599  0.00826674  


==> proba_epp_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.421  0.0096769  
0.04  0.4133  0.00965154  
0.06  0.4268  0.00969441  
0.08  0.4214  0.00967815  
0.1  0.4183  0.00966829  
0.12  0.4162  0.00966138  
0.14  0.422  0.00968002  
0.16  0.4223  0.00968095  
0.18  0.4187  0.00966958  
0.2  0.4186  0.00966926  
0.22  0.4307  0.00970541  
0.24  0.4323  0.00970975  
0.26  0.4338  0.00971372  
0.28  0.4319  0.00970868  
0.3  0.4289  0.00970041  
0.32  0.4226  0.00968187  
0.34  0.4194  0.00967183  
0.36  0.4214  0.00967815  
0.38  0.4292  0.00970125  
0.4  0.424  0.00968613  
0.42  0.4215  0.00967847  
0.44  0.4049  0.0096211  
0.46  0.4222  0.00968064  
0.48  0.3989  0.00959757  
0.5  0.3997  0.0096008  
0.52  0.4047  0.00962034  
0.54  0.3975  0.00959187  
0.56  0.3895  0.00955768  
0.58  0.3714  0.00947031  
0.6  0.3857  0.0095405  
0.62  0.3792  0.00950968  
0.64  0.3725  0.00947602  
0.66  0.3629  0.00942439  
0.68  0.355  0.00937886  
0.7  0.3453  0.00931913  
0.72  0.3417  0.00929588  
0.74  0.3298  0.00921475  
0.76  0.3304  0.009219  
0.78  0.3204  0.00914595  
0.8  0.3114  0.00907609  
0.82  0.3096  0.00906164  
0.84  0.2903  0.00889646  
0.86  0.2861  0.00885796  
0.88  0.2881  0.00887641  
0.9  0.279  0.00879075  
0.92  0.268  0.00868118  
0.94  0.2635  0.00863441  
0.96  0.2474  0.00845742  
0.98  0.2424  0.00839929  
1  0.2381  0.00834804  


==> proba_epp_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.422594  0.00180656  
0.04  0.419794  0.00254796  
0.06  0.421894  0.0029981  
0.08  0.425294  0.00376896  
0.1  0.425194  0.00431547  
0.12  0.427194  0.0048032  
0.14  0.425394  0.00506105  
0.16  0.425694  0.00545898  
0.18  0.425594  0.00593443  
0.2  0.426794  0.00621231  
0.22  0.437594  0.00654791  
0.24  0.434294  0.00689657  
0.26  0.438394  0.00733835  
0.28  0.430494  0.00756824  
0.3  0.439094  0.00807782  
0.32  0.434694  0.00831554  
0.34  0.429094  0.00852828  
0.36  0.430394  0.00868618  
0.38  0.437694  0.0091283  
0.4  0.428394  0.00926891  
0.42  0.423994  0.00966357  
0.44  0.418494  0.00987801  
0.46  0.429194  0.0100864  
0.48  0.414294  0.0103186  
0.5  0.405594  0.0104796  
0.52  0.408294  0.0108076  
0.54  0.399194  0.0107826  
0.56  0.396794  0.0109609  
0.58  0.383894  0.0111058  
0.6  0.392394  0.0111756  
0.62  0.375094  0.0113973  
0.64  0.371294  0.0114317  
0.66  0.366494  0.0115936  
0.68  0.354494  0.0115131  
0.7  0.354794  0.0116349  
0.72  0.349894  0.011698  
0.74  0.330694  0.0117622  
0.76  0.341494  0.011989  
0.78  0.316094  0.0119528  
0.8  0.318694  0.0118322  
0.82  0.313594  0.011862  
0.84  0.297594  0.0119125  
0.86  0.292094  0.0118691  
0.88  0.291694  0.0119899  
0.9  0.287394  0.0118217  
0.92  0.273394  0.0118942  
0.94  0.268694  0.0118569  
0.96  0.245794  0.0117695  
0.98  0.243394  0.011876  
1  0.240894  0.0118599  


==> proba_epp_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.422567  0.00179928  
0.04  0.419566  0.00252536  
0.06  0.422127  0.00296265  
0.08  0.425004  0.00369963  
0.1  0.424516  0.00420984  
0.12  0.425855  0.00465763  
0.14  0.424934  0.0048887  
0.16  0.425158  0.00524159  
0.18  0.424303  0.00565256  
0.2  0.425113  0.00588873  
0.22  0.436046  0.00617861  
0.24  0.433795  0.00645854  
0.26  0.437094  0.00681015  
0.28  0.43092  0.0069782  
0.3  0.435579  0.00736201  
0.32  0.430249  0.00752399  
0.34  0.425332  0.00766338  
0.36  0.426778  0.0077723  
0.38  0.433939  0.00807101  
0.4  0.426383  0.00814649  
0.42  0.422751  0.00837641  
0.44  0.41133  0.00847497  
0.46  0.425396  0.00861747  
0.48  0.405403  0.00869436  
0.5  0.402089  0.00876667  
0.52  0.40603  0.00893063  
0.54  0.398127  0.00889853  
0.56  0.39202  0.00895734  
0.58  0.375381  0.00895904  
0.6  0.38783  0.00903234  
0.62  0.37801  0.00908593  
0.64  0.37216  0.00907505  
0.66  0.36382  0.00909417  
0.68  0.354867  0.0090299  
0.7  0.34757  0.00902937  
0.72  0.343577  0.00902922  
0.74  0.329992  0.00897835  
0.76  0.332439  0.00904727  
0.78  0.319605  0.00896947  
0.8  0.312791  0.00888759  
0.82  0.310344  0.00888124  
0.84  0.29149  0.00875608  
0.86  0.287091  0.00871301  
0.88  0.288647  0.00875375  
0.9  0.28038  0.00864653  
0.92  0.268785  0.00856653  
0.94  0.264259  0.00851838  
0.96  0.247171  0.00834409  
0.98  0.242523  0.00831426  
1  0.238436  0.00826674  


==> rbm_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  17.3479  867.395  0.0221674  1.10837  0.767888  0.784889  0.784878  0.797885  0.346958  0.000443503  0.000443349  0.999332  0.011545  0.000412767  0.000412695  
0.04  9.14866  228.716  0.0449353  1.12338  0.770078  0.770003  0.770004  0.797885  0.365946  0.0018005  0.00179741  0.997095  0.0118567  0.000831674  0.00083096  
0.06  6.30031  105.005  0.0659205  1.09867  0.762675  0.75537  0.755423  0.797885  0.378018  0.00397473  0.00395523  0.992831  0.0120507  0.00123569  0.00123266  
0.08  4.66499  58.3124  0.0877662  1.09708  0.744856  0.741736  0.741758  0.797885  0.373199  0.00703877  0.00702129  0.993139  0.0119736  0.00164439  0.00164235  
0.1  3.66212  36.6212  0.108801  1.08801  0.734865  0.728343  0.728443  0.797885  0.366212  0.0109655  0.0108801  0.984733  0.011861  0.00205244  0.00204443  
0.12  2.9542  24.6183  0.131076  1.0923  0.714306  0.712075  0.712129  0.797885  0.354503  0.0159387  0.0157292  0.975733  0.0116699  0.00247447  0.00245815  
0.14  2.60303  18.5931  0.151188  1.07991  0.700235  0.701762  0.701711  0.797885  0.364424  0.0215694  0.0211663  0.966866  0.011832  0.00287856  0.00285153  
0.16  2.18063  13.6289  0.171262  1.07039  0.67882  0.689307  0.688923  0.797885  0.3489  0.0278665  0.0274019  0.963378  0.0115773  0.00327188  0.00324449  
0.18  2.07903  11.5502  0.190543  1.05857  0.675608  0.669386  0.669717  0.797885  0.374226  0.035371  0.0342977  0.946801  0.0119901  0.0036862  0.00362985  
0.2  1.79944  8.9972  0.217381  1.08691  0.65228  0.659294  0.658841  0.797885  0.359888  0.0449836  0.0434763  0.935435  0.0117582  0.00415703  0.00408679  
0.22  1.62465  7.38477  0.232968  1.05895  0.646968  0.646903  0.646908  0.797885  0.357423  0.0533052  0.051253  0.924325  0.0117178  0.00452523  0.00443727  
0.24  1.48937  6.20571  0.257044  1.07102  0.630877  0.633842  0.633569  0.797885  0.357449  0.0647281  0.0616905  0.907982  0.0117183  0.00498658  0.00486817  
0.26  1.37624  5.29324  0.278526  1.07125  0.620311  0.61954  0.619623  0.797885  0.357823  0.0765851  0.0724168  0.892179  0.0117244  0.00542411  0.00527443  
0.28  1.26058  4.50207  0.290861  1.03879  0.603016  0.60662  0.606143  0.797885  0.352962  0.0877679  0.0814412  0.867569  0.0116445  0.00580663  0.00559343  
0.3  1.17927  3.93089  0.306211  1.0207  0.589759  0.60062  0.599133  0.797885  0.353781  0.0984519  0.0918633  0.863108  0.011658  0.0061499  0.00594056  
0.32  1.11779  3.4931  0.321542  1.00482  0.585229  0.580864  0.581599  0.797885  0.357693  0.113357  0.102893  0.8315  0.0117223  0.00659902  0.00628709  
0.34  1.00533  2.95684  0.326097  0.959108  0.563464  0.569088  0.567981  0.797885  0.341811  0.124753  0.110873  0.803109  0.0114591  0.0069228  0.00652632  
0.36  0.986473  2.7402  0.361327  1.00369  0.55429  0.554701  0.554617  0.797885  0.35513  0.145048  0.130078  0.79497  0.0116802  0.00746468  0.00706899  
0.38  0.940061  2.47385  0.370223  0.97427  0.538615  0.542566  0.541665  0.797885  0.357223  0.159607  0.140685  0.771839  0.0117146  0.00783035  0.00735156  
0.4  0.873199  2.183  0.383734  0.959334  0.534198  0.537461  0.53659  0.797885  0.34928  0.179514  0.153494  0.732839  0.0115836  0.00830434  0.00767894  
0.42  0.849254  2.02203  0.410145  0.976536  0.527801  0.528191  0.528077  0.797885  0.356687  0.203601  0.172261  0.708099  0.0117058  0.00884395  0.00813485  
0.44  0.796389  1.80998  0.42776  0.972183  0.518236  0.519743  0.519247  0.797885  0.350411  0.227316  0.188215  0.670694  0.0116023  0.00934482  0.00850321  
0.46  0.750499  1.63152  0.435392  0.946505  0.500664  0.501286  0.50106  0.797885  0.34523  0.24719  0.20028  0.637397  0.0115162  0.00974476  0.00877153  
0.48  0.712353  1.48407  0.448066  0.933472  0.481996  0.491685  0.487738  0.797885  0.341929  0.275002  0.215072  0.592652  0.011461  0.0102784  0.00908966  
0.5  0.7021  1.4042  0.469676  0.939352  0.485254  0.47739  0.480846  0.797885  0.35105  0.306233  0.234838  0.560599  0.0116129  0.0108463  0.00949818  
0.52  0.634445  1.22009  0.448766  0.863012  0.464486  0.473368  0.469064  0.797885  0.329911  0.318729  0.233358  0.515382  0.0112578  0.0110654  0.00946821  
0.54  0.607587  1.12516  0.451741  0.836558  0.456689  0.45266  0.454757  0.797885  0.328097  0.343076  0.24394  0.479536  0.0112268  0.0114802  0.0096805  
0.56  0.583735  1.04238  0.46227  0.825482  0.450353  0.446438  0.44867  0.797885  0.326892  0.37863  0.258871  0.429758  0.0112062  0.0120605  0.00997236  
0.58  0.550155  0.948544  0.444207  0.765875  0.442343  0.435399  0.439508  0.797885  0.31909  0.386677  0.25764  0.408315  0.0110717  0.0121879  0.00994862  
0.6  0.511156  0.851926  0.420938  0.701563  0.425304  0.422281  0.424146  0.797885  0.306693  0.392848  0.252563  0.383164  0.0108545  0.0122848  0.0098501  
0.62  0.500737  0.807641  0.434595  0.700959  0.422658  0.430445  0.425283  0.797885  0.310457  0.428085  0.269449  0.337061  0.0109209  0.0128239  0.0101741  
0.64  0.470872  0.735738  0.41371  0.646421  0.413793  0.408203  0.412025  0.797885  0.301358  0.43571  0.264774  0.316298  0.0107596  0.0129376  0.0100854  
0.66  0.430549  0.652347  0.387668  0.587376  0.399474  0.396451  0.398628  0.797885  0.284162  0.443009  0.255861  0.279994  0.0104481  0.0130455  0.00991421  
0.68  0.412673  0.606872  0.373852  0.549782  0.39287  0.391121  0.392406  0.797885  0.280617  0.457336  0.254219  0.264981  0.0103828  0.0132548  0.00988235  
0.7  0.382261  0.546087  0.355096  0.50728  0.383193  0.387293  0.384147  0.797885  0.267583  0.455499  0.248567  0.232621  0.0101388  0.0132282  0.00977188  
0.72  0.354489  0.492346  0.329429  0.45754  0.373332  0.383336  0.375552  0.797885  0.255232  0.458969  0.237189  0.221931  0.00990202  0.0132785  0.00954559  
0.74  0.336677  0.454969  0.317137  0.428563  0.35987  0.357675  0.359434  0.797885  0.249141  0.469542  0.234681  0.198799  0.00978315  0.0134305  0.00949501  
0.76  0.321331  0.422805  0.305219  0.401603  0.359428  0.360137  0.359557  0.797885  0.244212  0.478844  0.231966  0.182149  0.00968589  0.0135629  0.00943992  
0.78  0.300544  0.385313  0.287553  0.368657  0.34442  0.352668  0.345786  0.797885  0.234424  0.481212  0.224291  0.165692  0.00948981  0.0135964  0.00928244  
0.8  0.281029  0.351287  0.27035  0.337938  0.34009  0.340993  0.340227  0.797885  0.224824  0.481384  0.21628  0.152195  0.00929345  0.0135988  0.00911517  
0.82  0.271199  0.330731  0.264305  0.322323  0.332193  0.339803  0.333151  0.797885  0.222383  0.488964  0.21673  0.125954  0.00924288  0.0137055  0.00912464  
0.84  0.249558  0.297093  0.243792  0.290229  0.328663  0.331047  0.328938  0.797885  0.209629  0.488709  0.204785  0.115522  0.00897391  0.0137019  0.00886963  
0.86  0.237804  0.276516  0.233249  0.27122  0.320276  0.332192  0.32152  0.797885  0.204511  0.488834  0.200595  0.104402  0.0088637  0.0137037  0.00877841  
0.88  0.217263  0.246889  0.213284  0.242368  0.307199  0.310135  0.30749  0.797885  0.191191  0.477469  0.18769  0.099032  0.00857018  0.0135434  0.00849135  
0.9  0.211346  0.234828  0.207732  0.230814  0.306029  0.303532  0.305794  0.797885  0.190211  0.488288  0.186959  0.0941084  0.00854819  0.013696  0.0084748  
0.92  0.195972  0.213013  0.192223  0.208938  0.298178  0.301378  0.298487  0.797885  0.180295  0.478803  0.176845  0.0965571  0.00832238  0.0135623  0.00824239  
0.94  0.18569  0.197542  0.182709  0.194371  0.295915  0.295014  0.295836  0.797885  0.174548  0.474974  0.171746  0.0876991  0.00818868  0.013508  0.00812269  
0.96  0.174514  0.181785  0.172437  0.179622  0.289121  0.290921  0.289255  0.797885  0.167533  0.476702  0.165539  0.0741219  0.00802245  0.0135325  0.00797456  
0.98  0.173735  0.17728  0.171271  0.174766  0.295027  0.291857  0.294771  0.797885  0.17026  0.478808  0.167846  0.0809824  0.00808747  0.0135624  0.00802992  
1  0.150642  0.150642  0.149037  0.149037  0.267919  0.267066  0.267863  0.797885  0.150642  0.470727  0.149037  0.0659596  0.00760726  0.0134475  0.00756665  


==> rbm_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.767888  0.011545  
0.04  0.770078  0.0118567  
0.06  0.762675  0.0120507  
0.08  0.744856  0.0119736  
0.1  0.734865  0.011861  
0.12  0.714306  0.0116699  
0.14  0.700235  0.011832  
0.16  0.67882  0.0115773  
0.18  0.675608  0.0119901  
0.2  0.65228  0.0117582  
0.22  0.646968  0.0117178  
0.24  0.630877  0.0117183  
0.26  0.620311  0.0117244  
0.28  0.603016  0.0116445  
0.3  0.589759  0.011658  
0.32  0.585229  0.0117223  
0.34  0.563464  0.0114591  
0.36  0.55429  0.0116802  
0.38  0.538615  0.0117146  
0.4  0.534198  0.0115836  
0.42  0.527801  0.0117058  
0.44  0.518236  0.0116023  
0.46  0.500664  0.0115162  
0.48  0.481996  0.011461  
0.5  0.485254  0.0116129  
0.52  0.464486  0.0112578  
0.54  0.456689  0.0112268  
0.56  0.450353  0.0112062  
0.58  0.442343  0.0110717  
0.6  0.425304  0.0108545  
0.62  0.422658  0.0109209  
0.64  0.413793  0.0107596  
0.66  0.399474  0.0104481  
0.68  0.39287  0.0103828  
0.7  0.383193  0.0101388  
0.72  0.373332  0.00990202  
0.74  0.35987  0.00978315  
0.76  0.359428  0.00968589  
0.78  0.34442  0.00948981  
0.8  0.34009  0.00929345  
0.82  0.332193  0.00924288  
0.84  0.328663  0.00897391  
0.86  0.320276  0.0088637  
0.88  0.307199  0.00857018  
0.9  0.306029  0.00854819  
0.92  0.298178  0.00832238  
0.94  0.295915  0.00818868  
0.96  0.289121  0.00802245  
0.98  0.295027  0.00808747  
1  0.267919  0.00760726  


==> rbm_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.784889  0.000412767  
0.04  0.770003  0.000831674  
0.06  0.75537  0.00123569  
0.08  0.741736  0.00164439  
0.1  0.728343  0.00205244  
0.12  0.712075  0.00247447  
0.14  0.701762  0.00287856  
0.16  0.689307  0.00327188  
0.18  0.669386  0.0036862  
0.2  0.659294  0.00415703  
0.22  0.646903  0.00452523  
0.24  0.633842  0.00498658  
0.26  0.61954  0.00542411  
0.28  0.60662  0.00580663  
0.3  0.60062  0.0061499  
0.32  0.580864  0.00659902  
0.34  0.569088  0.0069228  
0.36  0.554701  0.00746468  
0.38  0.542566  0.00783035  
0.4  0.537461  0.00830434  
0.42  0.528191  0.00884395  
0.44  0.519743  0.00934482  
0.46  0.501286  0.00974476  
0.48  0.491685  0.0102784  
0.5  0.47739  0.0108463  
0.52  0.473368  0.0110654  
0.54  0.45266  0.0114802  
0.56  0.446438  0.0120605  
0.58  0.435399  0.0121879  
0.6  0.422281  0.0122848  
0.62  0.430445  0.0128239  
0.64  0.408203  0.0129376  
0.66  0.396451  0.0130455  
0.68  0.391121  0.0132548  
0.7  0.387293  0.0132282  
0.72  0.383336  0.0132785  
0.74  0.357675  0.0134305  
0.76  0.360137  0.0135629  
0.78  0.352668  0.0135964  
0.8  0.340993  0.0135988  
0.82  0.339803  0.0137055  
0.84  0.331047  0.0137019  
0.86  0.332192  0.0137037  
0.88  0.310135  0.0135434  
0.9  0.303532  0.013696  
0.92  0.301378  0.0135623  
0.94  0.295014  0.013508  
0.96  0.290921  0.0135325  
0.98  0.291857  0.0135624  
1  0.267066  0.0134475  


==> rbm_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.784878  0.000412695  
0.04  0.770004  0.00083096  
0.06  0.755423  0.00123266  
0.08  0.741758  0.00164235  
0.1  0.728443  0.00204443  
0.12  0.712129  0.00245815  
0.14  0.701711  0.00285153  
0.16  0.688923  0.00324449  
0.18  0.669717  0.00362985  
0.2  0.658841  0.00408679  
0.22  0.646908  0.00443727  
0.24  0.633569  0.00486817  
0.26  0.619623  0.00527443  
0.28  0.606143  0.00559343  
0.3  0.599133  0.00594056  
0.32  0.581599  0.00628709  
0.34  0.567981  0.00652632  
0.36  0.554617  0.00706899  
0.38  0.541665  0.00735156  
0.4  0.53659  0.00767894  
0.42  0.528077  0.00813485  
0.44  0.519247  0.00850321  
0.46  0.50106  0.00877153  
0.48  0.487738  0.00908966  
0.5  0.480846  0.00949818  
0.52  0.469064  0.00946821  
0.54  0.454757  0.0096805  
0.56  0.44867  0.00997236  
0.58  0.439508  0.00994862  
0.6  0.424146  0.0098501  
0.62  0.425283  0.0101741  
0.64  0.412025  0.0100854  
0.66  0.398628  0.00991421  
0.68  0.392406  0.00988235  
0.7  0.384147  0.00977188  
0.72  0.375552  0.00954559  
0.74  0.359434  0.00949501  
0.76  0.359557  0.00943992  
0.78  0.345786  0.00928244  
0.8  0.340227  0.00911517  
0.82  0.333151  0.00912464  
0.84  0.328938  0.00886963  
0.86  0.32152  0.00877841  
0.88  0.30749  0.00849135  
0.9  0.305794  0.0084748  
0.92  0.298487  0.00824239  
0.94  0.295836  0.00812269  
0.96  0.289255  0.00797456  
0.98  0.294771  0.00802992  
1  0.267863  0.00756665  


==> rbm_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  18.0608  903.041  0.0113224  0.56612  0.78014  0.779462  0.779463  0.797885  0.361216  0.000226629  0.000226448  0.999292  0.0117798  0.000295062  0.000294944  
0.04  8.95582  223.896  0.0228727  0.571818  0.750183  0.759469  0.759446  0.797885  0.358233  0.000917126  0.000914908  0.997515  0.0117311  0.000593568  0.00059285  
0.06  6.07643  101.274  0.0349379  0.582299  0.738498  0.739944  0.739934  0.797885  0.364586  0.0021129  0.00209628  0.993274  0.0118347  0.000900938  0.000897388  
0.08  4.49836  56.2295  0.0460641  0.575801  0.715354  0.721312  0.721249  0.797885  0.359869  0.00372569  0.00368513  0.989441  0.0117579  0.00119635  0.00118982  
0.1  3.55653  35.5653  0.0573494  0.573494  0.696784  0.701216  0.701141  0.797885  0.355653  0.00584099  0.00573494  0.982889  0.0116888  0.00149796  0.0014843  
0.12  2.8873  24.0608  0.0697789  0.581491  0.684234  0.684811  0.684796  0.797885  0.346476  0.00860858  0.00837347  0.974307  0.011537  0.00181854  0.00179353  
0.14  2.61304  18.6645  0.0842067  0.601477  0.672867  0.667826  0.667995  0.797885  0.365825  0.0122133  0.0117889  0.966537  0.0118548  0.00216607  0.00212811  
0.16  2.17036  13.5647  0.0940059  0.587537  0.647334  0.6501  0.649981  0.797885  0.347257  0.0157049  0.0150409  0.957209  0.01155  0.00245625  0.00240377  
0.18  1.9055  10.5861  0.104603  0.581129  0.630922  0.632159  0.632094  0.797885  0.34299  0.0198179  0.0188286  0.947649  0.0114788  0.00275921  0.00268946  
0.2  1.66878  8.34392  0.112655  0.563274  0.602054  0.618353  0.617274  0.797885  0.333757  0.0240943  0.022531  0.933817  0.0113233  0.00304238  0.00294202  
0.22  1.51687  6.89484  0.122162  0.555282  0.593973  0.597377  0.597091  0.797885  0.33371  0.0294643  0.0268756  0.915876  0.0113225  0.00336437  0.00321318  
0.24  1.35668  5.65284  0.134647  0.561028  0.582631  0.589958  0.589242  0.797885  0.325603  0.0357605  0.0323152  0.902214  0.0111841  0.00370645  0.00352338  
0.26  1.23588  4.75339  0.139829  0.537803  0.561682  0.57294  0.571647  0.797885  0.321329  0.0411523  0.0363555  0.885159  0.0111104  0.00397606  0.00373715  
0.28  1.15498  4.12493  0.156015  0.557197  0.555983  0.559404  0.558986  0.797885  0.323394  0.0491157  0.0436842  0.877693  0.0111461  0.00434377  0.00409655  
0.3  1.05741  3.52469  0.163719  0.545731  0.546313  0.547634  0.547441  0.797885  0.317222  0.0570406  0.0491158  0.853296  0.0110392  0.0046811  0.00434377  
0.32  0.971158  3.03487  0.171233  0.535103  0.526867  0.527535  0.527423  0.797885  0.31077  0.0652662  0.0547945  0.831767  0.0109264  0.00500726  0.00458801  
0.34  0.891147  2.62102  0.175429  0.515967  0.517777  0.517303  0.517391  0.797885  0.30299  0.0721766  0.0596458  0.815047  0.0107887  0.00526568  0.00478681  
0.36  0.81658  2.26828  0.182737  0.507602  0.5042  0.509126  0.508126  0.797885  0.293969  0.0805777  0.0657852  0.797059  0.0106269  0.0055637  0.00502713  
0.38  0.753228  1.98218  0.184043  0.484325  0.492755  0.494178  0.493869  0.797885  0.286227  0.0865825  0.0699365  0.782829  0.010486  0.00576728  0.00518332  
0.4  0.706401  1.766  0.186779  0.466948  0.476728  0.476294  0.476401  0.797885  0.28256  0.0971746  0.0747116  0.752589  0.0104187  0.00610988  0.00535735  
0.42  0.655596  1.56094  0.192416  0.458133  0.458754  0.467969  0.465475  0.797885  0.27535  0.107617  0.0808147  0.729297  0.0102849  0.0064298  0.00557188  
0.44  0.621608  1.41275  0.199345  0.453057  0.467447  0.453655  0.457671  0.797885  0.273508  0.119067  0.0877119  0.708814  0.0102504  0.0067632  0.00580477  
0.46  0.57358  1.24691  0.19983  0.434412  0.442793  0.443108  0.443009  0.797885  0.263847  0.12759  0.0919216  0.687057  0.0100677  0.00700107  0.00594244  
0.48  0.532792  1.10998  0.199604  0.415842  0.430637  0.433005  0.432217  0.797885  0.25574  0.1355  0.09581  0.667481  0.00991187  0.00721483  0.00606683  
0.5  0.502927  1.00585  0.188514  0.377028  0.425856  0.42535  0.425524  0.797885  0.251464  0.137793  0.0942569  0.655203  0.00982864  0.00727561  0.00601745  
0.52  0.455968  0.876862  0.191556  0.368377  0.410198  0.420698  0.416672  0.797885  0.237104  0.152788  0.0996092  0.616557  0.00954388  0.00766127  0.00618594  
0.54  0.43803  0.811167  0.188108  0.348349  0.395754  0.404735  0.40125  0.797885  0.236536  0.15582  0.101579  0.612006  0.00953246  0.00773692  0.00624679  
0.56  0.41049  0.733019  0.19214  0.343108  0.392122  0.405614  0.400007  0.797885  0.229875  0.169423  0.107599  0.58443  0.00939727  0.00806757  0.00642924  
0.58  0.379098  0.653618  0.186113  0.320884  0.387306  0.387579  0.387457  0.797885  0.219877  0.181928  0.107945  0.551573  0.00919064  0.00835999  0.00643959  
0.6  0.357862  0.596436  0.180881  0.301469  0.378707  0.378294  0.378486  0.797885  0.214717  0.188973  0.108529  0.534651  0.00908216  0.00852032  0.00645696  
0.62  0.342748  0.552819  0.180428  0.291013  0.373384  0.36831  0.370728  0.797885  0.212504  0.195317  0.111866  0.523391  0.00903523  0.00866216  0.00655548  
0.64  0.321531  0.502392  0.175911  0.27486  0.361342  0.364438  0.362899  0.797885  0.20578  0.203573  0.112583  0.502995  0.00889114  0.00884334  0.00657646  
0.66  0.303743  0.460216  0.170739  0.258695  0.355917  0.361108  0.35842  0.797885  0.20047  0.213881  0.112688  0.482236  0.00877568  0.00906448  0.00657952  
0.68  0.277366  0.407891  0.165516  0.243406  0.347588  0.35016  0.348772  0.797885  0.188609  0.217156  0.112551  0.460247  0.00851211  0.00913359  0.00657553  
0.7  0.266167  0.380238  0.160929  0.229898  0.341195  0.34008  0.340688  0.797885  0.186317  0.219002  0.11265  0.454228  0.00846023  0.00917235  0.00657843  
0.72  0.248893  0.345684  0.15395  0.213819  0.331725  0.339499  0.335094  0.797885  0.179203  0.227768  0.110844  0.433306  0.00829714  0.0093541  0.00652547  
0.74  0.242978  0.328348  0.153899  0.207972  0.328278  0.324902  0.326858  0.797885  0.179803  0.238847  0.113885  0.420725  0.00831103  0.00957892  0.0066144  
0.76  0.230381  0.303133  0.151557  0.199418  0.321821  0.321054  0.321514  0.797885  0.175089  0.248844  0.115184  0.401009  0.00820136  0.00977732  0.00665199  
0.78  0.21798  0.279462  0.14502  0.185923  0.319277  0.329608  0.323402  0.797885  0.170025  0.241864  0.113116  0.399343  0.00808187  0.00963922  0.00659201  
0.8  0.206226  0.257782  0.141224  0.17653  0.310121  0.313139  0.311266  0.797885  0.164981  0.251955  0.11298  0.379536  0.00796109  0.00983824  0.00658804  
0.82  0.192264  0.234468  0.133429  0.162718  0.303037  0.309649  0.305468  0.797885  0.157656  0.252065  0.109411  0.367707  0.00778236  0.00984039  0.00648317  
0.84  0.186464  0.221981  0.132928  0.158248  0.295381  0.304424  0.298559  0.797885  0.15663  0.264752  0.111659  0.351486  0.007757  0.010085  0.00654944  
0.86  0.172635  0.200738  0.124125  0.144332  0.28494  0.29283  0.287634  0.797885  0.148466  0.261931  0.106748  0.341451  0.00755213  0.0100311  0.00640376  
0.88  0.159255  0.180972  0.117278  0.13327  0.284627  0.277297  0.282307  0.797885  0.140145  0.275374  0.103204  0.316568  0.00733744  0.0102853  0.00629658  
0.9  0.160542  0.17838  0.117847  0.130942  0.284518  0.282435  0.283848  0.797885  0.144488  0.276631  0.106063  0.321866  0.00745026  0.0103088  0.00638318  
0.92  0.14834  0.161239  0.113257  0.123106  0.282409  0.277542  0.280964  0.797885  0.136472  0.285062  0.104197  0.29698  0.00724067  0.0104647  0.00632679  
0.94  0.138784  0.147643  0.107844  0.114727  0.26911  0.277379  0.271475  0.797885  0.130457  0.282614  0.101373  0.286015  0.0070793  0.0104196  0.00624047  
0.96  0.132008  0.137508  0.103526  0.10784  0.264162  0.272065  0.266336  0.797885  0.126728  0.289316  0.0993851  0.275058  0.00697737  0.0105425  0.00617898  
0.98  0.130363  0.133024  0.101616  0.103689  0.263142  0.267259  0.264299  0.797885  0.127756  0.28408  0.0995833  0.280974  0.00700563  0.0104466  0.00618514  
1  0.12145  0.12145  0.0949964  0.0949964  0.254236  0.262777  0.256544  0.797885  0.12145  0.287998  0.0949964  0.270191  0.00683054  0.0105184  0.00604101  


==> rbm_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  0.78014  0.0117798  
0.04  0.750183  0.0117311  
0.06  0.738498  0.0118347  
0.08  0.715354  0.0117579  
0.1  0.696784  0.0116888  
0.12  0.684234  0.011537  
0.14  0.672867  0.0118548  
0.16  0.647334  0.01155  
0.18  0.630922  0.0114788  
0.2  0.602054  0.0113233  
0.22  0.593973  0.0113225  
0.24  0.582631  0.0111841  
0.26  0.561682  0.0111104  
0.28  0.555983  0.0111461  
0.3  0.546313  0.0110392  
0.32  0.526867  0.0109264  
0.34  0.517777  0.0107887  
0.36  0.5042  0.0106269  
0.38  0.492755  0.010486  
0.4  0.476728  0.0104187  
0.42  0.458754  0.0102849  
0.44  0.467447  0.0102504  
0.46  0.442793  0.0100677  
0.48  0.430637  0.00991187  
0.5  0.425856  0.00982864  
0.52  0.410198  0.00954388  
0.54  0.395754  0.00953246  
0.56  0.392122  0.00939727  
0.58  0.387306  0.00919064  
0.6  0.378707  0.00908216  
0.62  0.373384  0.00903523  
0.64  0.361342  0.00889114  
0.66  0.355917  0.00877568  
0.68  0.347588  0.00851211  
0.7  0.341195  0.00846023  
0.72  0.331725  0.00829714  
0.74  0.328278  0.00831103  
0.76  0.321821  0.00820136  
0.78  0.319277  0.00808187  
0.8  0.310121  0.00796109  
0.82  0.303037  0.00778236  
0.84  0.295381  0.007757  
0.86  0.28494  0.00755213  
0.88  0.284627  0.00733744  
0.9  0.284518  0.00745026  
0.92  0.282409  0.00724067  
0.94  0.26911  0.0070793  
0.96  0.264162  0.00697737  
0.98  0.263142  0.00700563  
1  0.254236  0.00683054  


==> rbm_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  0.779462  0.000295062  
0.04  0.759469  0.000593568  
0.06  0.739944  0.000900938  
0.08  0.721312  0.00119635  
0.1  0.701216  0.00149796  
0.12  0.684811  0.00181854  
0.14  0.667826  0.00216607  
0.16  0.6501  0.00245625  
0.18  0.632159  0.00275921  
0.2  0.618353  0.00304238  
0.22  0.597377  0.00336437  
0.24  0.589958  0.00370645  
0.26  0.57294  0.00397606  
0.28  0.559404  0.00434377  
0.3  0.547634  0.0046811  
0.32  0.527535  0.00500726  
0.34  0.517303  0.00526568  
0.36  0.509126  0.0055637  
0.38  0.494178  0.00576728  
0.4  0.476294  0.00610988  
0.42  0.467969  0.0064298  
0.44  0.453655  0.0067632  
0.46  0.443108  0.00700107  
0.48  0.433005  0.00721483  
0.5  0.42535  0.00727561  
0.52  0.420698  0.00766127  
0.54  0.404735  0.00773692  
0.56  0.405614  0.00806757  
0.58  0.387579  0.00835999  
0.6  0.378294  0.00852032  
0.62  0.36831  0.00866216  
0.64  0.364438  0.00884334  
0.66  0.361108  0.00906448  
0.68  0.35016  0.00913359  
0.7  0.34008  0.00917235  
0.72  0.339499  0.0093541  
0.74  0.324902  0.00957892  
0.76  0.321054  0.00977732  
0.78  0.329608  0.00963922  
0.8  0.313139  0.00983824  
0.82  0.309649  0.00984039  
0.84  0.304424  0.010085  
0.86  0.29283  0.0100311  
0.88  0.277297  0.0102853  
0.9  0.282435  0.0103088  
0.92  0.277542  0.0104647  
0.94  0.277379  0.0104196  
0.96  0.272065  0.0105425  
0.98  0.267259  0.0104466  
1  0.262777  0.0105184  


==> rbm_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  0.779463  0.000294944  
0.04  0.759446  0.00059285  
0.06  0.739934  0.000897388  
0.08  0.721249  0.00118982  
0.1  0.701141  0.0014843  
0.12  0.684796  0.00179353  
0.14  0.667995  0.00212811  
0.16  0.649981  0.00240377  
0.18  0.632094  0.00268946  
0.2  0.617274  0.00294202  
0.22  0.597091  0.00321318  
0.24  0.589242  0.00352338  
0.26  0.571647  0.00373715  
0.28  0.558986  0.00409655  
0.3  0.547441  0.00434377  
0.32  0.527423  0.00458801  
0.34  0.517391  0.00478681  
0.36  0.508126  0.00502713  
0.38  0.493869  0.00518332  
0.4  0.476401  0.00535735  
0.42  0.465475  0.00557188  
0.44  0.457671  0.00580477  
0.46  0.443009  0.00594244  
0.48  0.432217  0.00606683  
0.5  0.425524  0.00601745  
0.52  0.416672  0.00618594  
0.54  0.40125  0.00624679  
0.56  0.400007  0.00642924  
0.58  0.387457  0.00643959  
0.6  0.378486  0.00645696  
0.62  0.370728  0.00655548  
0.64  0.362899  0.00657646  
0.66  0.35842  0.00657952  
0.68  0.348772  0.00657553  
0.7  0.340688  0.00657843  
0.72  0.335094  0.00652547  
0.74  0.326858  0.0066144  
0.76  0.321514  0.00665199  
0.78  0.323402  0.00659201  
0.8  0.311266  0.00658804  
0.82  0.305468  0.00648317  
0.84  0.298559  0.00654944  
0.86  0.287634  0.00640376  
0.88  0.282307  0.00629658  
0.9  0.283848  0.00638318  
0.92  0.280964  0.00632679  
0.94  0.271475  0.00624047  
0.96  0.266336  0.00617898  
0.98  0.264299  0.00618514  
1  0.256544  0.00604101  


==> time_dep_oscillator_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  72.5215  3626.07  0.18675  9.33751  4.83024  4.83285  4.83285  4.83311  1.45043  0.0037422  0.003735  0.997775  0.023605  0.001199  0.00119785  
0.04  36.7268  918.169  0.376548  9.4137  4.85445  4.83187  4.83198  4.83311  1.46907  0.0150987  0.0150619  0.994998  0.0237562  0.00240838  0.00240545  
0.06  23.976  399.6  0.55788  9.298  4.82718  4.83438  4.83427  4.83311  1.43856  0.0337667  0.0334728  0.985744  0.0235082  0.00360164  0.00358593  
0.08  17.9865  224.832  0.727589  9.09487  4.82191  4.83072  4.83051  4.83311  1.43892  0.0590586  0.0582072  0.975768  0.0235112  0.00476319  0.00472873  
0.1  14.5765  145.765  0.929224  9.29224  4.84379  4.83363  4.83395  4.83311  1.45765  0.0943678  0.0929224  0.968482  0.0236637  0.00602099  0.0059747  
0.12  12.2285  101.904  1.09134  9.09454  4.8403  4.83081  4.8313  4.83311  1.46742  0.134808  0.130961  0.949085  0.0237429  0.00719637  0.00709296  
0.14  10.3985  74.275  1.26578  9.04128  4.82412  4.83616  4.83545  4.83311  1.45579  0.182281  0.177209  0.94075  0.0236486  0.00836809  0.00825086  
0.16  9.19897  57.4935  1.42651  8.91567  4.86657  4.83886  4.84115  4.83311  1.47183  0.238345  0.228241  0.917316  0.0237786  0.00956883  0.00936382  
0.18  8.22496  45.6942  1.58758  8.81988  4.82417  4.84034  4.83873  4.83311  1.48049  0.300417  0.285764  0.900295  0.0238484  0.0107428  0.0104776  
0.2  7.29704  36.4852  1.76744  8.83719  4.82557  4.82333  4.82362  4.83311  1.45941  0.377947  0.353488  0.870536  0.023678  0.0120496  0.0116531  
0.22  6.59005  29.9548  1.82953  8.31606  4.82322  4.8294  4.82847  4.83311  1.44981  0.435182  0.402497  0.849864  0.0236  0.0129298  0.0124348  
0.24  6.16757  25.6982  2.0254  8.43915  4.83422  4.84324  4.84168  4.83311  1.48022  0.529897  0.486095  0.82651  0.0238462  0.0142676  0.0136652  
0.26  5.41636  20.8322  2.12434  8.17054  4.82206  4.82264  4.82251  4.83311  1.40825  0.62685  0.552329  0.772161  0.0232593  0.0155181  0.0145665  
0.28  5.24401  18.7286  2.26181  8.07791  4.83541  4.83207  4.83291  4.83311  1.46832  0.728647  0.633308  0.74744  0.0237502  0.0167307  0.0155978  
0.3  4.85361  16.1787  2.30719  7.69063  4.85376  4.83279  4.83873  4.83311  1.45608  0.811202  0.692157  0.71697  0.023651  0.0176531  0.0163064  
0.32  4.48188  14.0059  2.39014  7.4692  4.84224  4.8407  4.8412  4.83311  1.4342  0.919987  0.764846  0.675022  0.0234726  0.0187995  0.0171413  
0.34  4.15041  12.2071  2.45583  7.22303  4.80062  4.81021  4.80661  4.83311  1.41114  1.04245  0.834982  0.62497  0.0232831  0.0200117  0.01791  
0.36  3.9003  10.8342  2.56395  7.12207  4.83313  4.82946  4.83104  4.83311  1.40411  1.20088  0.923021  0.568187  0.023225  0.0214786  0.0188305  
0.38  3.61575  9.51514  2.64661  6.96476  4.83505  4.84567  4.84037  4.83311  1.37399  1.37208  1.00571  0.500649  0.0229746  0.0229586  0.0196559  
0.4  3.36524  8.41311  2.65567  6.63919  4.81803  4.82234  4.81992  4.83311  1.3461  1.52648  1.06227  0.438812  0.0227402  0.0242159  0.020201  
0.42  3.10022  7.38148  2.62263  6.24436  4.81643  4.83426  4.82307  4.83311  1.30209  1.67122  1.10151  0.372397  0.0223654  0.0253381  0.0205707  
0.44  2.67449  6.07838  2.39199  5.43634  4.80999  4.82059  4.8131  4.83311  1.17677  1.7758  1.05248  0.293055  0.0212619  0.0261188  0.0201077  
0.46  2.51709  5.47193  2.36385  5.1388  4.81841  4.83067  4.82107  4.83311  1.15786  1.99834  1.08737  0.217634  0.0210904  0.0277071  0.0204383  
0.48  2.14286  4.46429  2.06462  4.30129  4.7953  4.78047  4.79295  4.83311  1.02857  2.04908  0.991018  0.158532  0.019878  0.0280567  0.0195118  
0.5  1.87703  3.75407  1.85043  3.70087  4.80372  4.8227  4.80552  4.83311  0.938517  2.12447  0.925217  0.0952745  0.0189879  0.0285681  0.0188529  
0.52  1.64013  3.1541  1.63272  3.13985  4.77426  4.76646  4.77386  4.83311  0.852868  2.19121  0.849015  0.0508545  0.0181008  0.0290134  0.0180598  
0.54  1.42812  2.64467  1.42726  2.64308  4.78396  4.79275  4.78412  4.83311  0.771187  2.1832  0.770721  0.0178224  0.0172122  0.0289603  0.017207  
0.56  1.24683  2.22647  1.24681  2.22645  4.78239  4.78279  4.7824  4.83311  0.698222  2.15755  0.698215  0.00227036  0.0163777  0.0287896  0.0163776  
0.58  1.06013  1.82781  1.05595  1.8206  4.75795  4.78219  4.75696  4.83311  0.614875  2.19423  0.612448  -0.0407603  0.0153691  0.0290333  0.0153388  
0.6  0.901771  1.50295  0.896208  1.49368  4.75561  4.77417  4.75473  4.83311  0.541063  2.14848  0.537725  -0.0476913  0.0144172  0.0287291  0.0143726  
0.62  0.792594  1.27838  0.782297  1.26177  4.73801  4.73798  4.73801  4.83311  0.491409  2.17368  0.485024  -0.0655176  0.0137397  0.028897  0.0136502  
0.64  0.679111  1.06111  0.66711  1.04236  4.73006  4.73262  4.72988  4.83311  0.434631  2.07666  0.426951  -0.07323  0.0129216  0.0282448  0.0128069  
0.66  0.590767  0.895101  0.577652  0.87523  4.72631  4.71128  4.72746  4.83311  0.389906  2.10416  0.38125  -0.0762883  0.0122387  0.0284312  0.0121021  
0.68  0.494482  0.727179  0.480417  0.706495  4.70376  4.71002  4.70326  4.83311  0.336247  2.07384  0.326683  -0.0798983  0.0113654  0.0282256  0.0112026  
0.7  0.42547  0.607814  0.411745  0.588207  4.70608  4.70037  4.70656  4.83311  0.297829  1.9071  0.288221  -0.0834677  0.0106964  0.0270672  0.0105225  
0.72  0.393405  0.546395  0.379409  0.526957  4.6959  4.69061  4.69633  4.83311  0.283251  2.01334  0.273175  -0.0823647  0.0104314  0.0278109  0.0102442  
0.74  0.329681  0.445515  0.315632  0.42653  4.68369  4.69501  4.68275  4.83311  0.243964  1.97584  0.233568  -0.0837124  0.00968097  0.0275507  0.00947246  
0.76  0.289889  0.381432  0.276246  0.363482  4.68132  4.66307  4.68282  4.83311  0.220315  2.00529  0.209947  -0.0822432  0.0091998  0.0277552  0.00898072  
0.78  0.250764  0.321493  0.237576  0.304584  4.67951  4.6984  4.67789  4.83311  0.195596  1.84383  0.185309  -0.0854896  0.00866835  0.0266144  0.00843732  
0.8  0.213495  0.266868  0.202062  0.252578  4.66731  4.66094  4.66781  4.83311  0.170796  1.8855  0.16165  -0.0785599  0.00810018  0.0269135  0.00788032  
0.82  0.192263  0.234467  0.179062  0.218369  4.65217  4.66215  4.65131  4.83311  0.157655  1.87492  0.146831  -0.0859458  0.00778235  0.0268378  0.00751044  
0.84  0.170585  0.203077  0.162225  0.193125  4.66069  4.6632  4.66051  4.83311  0.143291  1.78969  0.136269  -0.0697135  0.00741935  0.0262208  0.00723527  
0.86  0.148093  0.172202  0.137263  0.159609  4.65309  4.64408  4.65381  4.83311  0.12736  1.81625  0.118047  -0.0799802  0.00699476  0.0264146  0.00673415  
0.88  0.127391  0.144763  0.120091  0.136467  4.64408  4.64713  4.64387  4.83311  0.112104  1.7458  0.10568  -0.0667627  0.00656247  0.0258972  0.00637167  
0.9  0.116674  0.129637  0.109025  0.121139  4.63857  4.62651  4.6394  4.83311  0.105006  1.76483  0.0981228  -0.0686782  0.00635131  0.026038  0.00613961  
0.92  0.100702  0.109459  0.095784  0.104113  4.63397  4.63924  4.63368  4.83311  0.0926459  1.7232  0.0881213  -0.0555249  0.00596581  0.025729  0.00581831  
0.94  0.0926736  0.0985889  0.0865377  0.0920613  4.63504  4.66127  4.63337  4.83311  0.0871131  1.68984  0.0813454  -0.0636957  0.00578493  0.0254788  0.00559014  
0.96  0.080577  0.0839344  0.0754991  0.0786449  4.62475  4.63901  4.62394  4.83311  0.0773539  1.75146  0.0724791  -0.0569526  0.00545127  0.0259392  0.0052767  
0.98  0.0704272  0.0718645  0.065664  0.0670041  4.61955  4.62919  4.61902  4.83311  0.0690187  1.73715  0.0643508  -0.0557713  0.0051492  0.025833  0.00497202  
1  0.065215  0.065215  0.0606463  0.0606463  4.6104  4.62559  4.60954  4.83311  0.065215  1.67008  0.0606463  -0.0562779  0.0050053  0.0253294  0.00482679  


==> time_dep_oscillator_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  4.83024  0.023605  
0.04  4.85445  0.0237562  
0.06  4.82718  0.0235082  
0.08  4.82191  0.0235112  
0.1  4.84379  0.0236637  
0.12  4.8403  0.0237429  
0.14  4.82412  0.0236486  
0.16  4.86657  0.0237786  
0.18  4.82417  0.0238484  
0.2  4.82557  0.023678  
0.22  4.82322  0.0236  
0.24  4.83422  0.0238462  
0.26  4.82206  0.0232593  
0.28  4.83541  0.0237502  
0.3  4.85376  0.023651  
0.32  4.84224  0.0234726  
0.34  4.80062  0.0232831  
0.36  4.83313  0.023225  
0.38  4.83505  0.0229746  
0.4  4.81803  0.0227402  
0.42  4.81643  0.0223654  
0.44  4.80999  0.0212619  
0.46  4.81841  0.0210904  
0.48  4.7953  0.019878  
0.5  4.80372  0.0189879  
0.52  4.77426  0.0181008  
0.54  4.78396  0.0172122  
0.56  4.78239  0.0163777  
0.58  4.75795  0.0153691  
0.6  4.75561  0.0144172  
0.62  4.73801  0.0137397  
0.64  4.73006  0.0129216  
0.66  4.72631  0.0122387  
0.68  4.70376  0.0113654  
0.7  4.70608  0.0106964  
0.72  4.6959  0.0104314  
0.74  4.68369  0.00968097  
0.76  4.68132  0.0091998  
0.78  4.67951  0.00866835  
0.8  4.66731  0.00810018  
0.82  4.65217  0.00778235  
0.84  4.66069  0.00741935  
0.86  4.65309  0.00699476  
0.88  4.64408  0.00656247  
0.9  4.63857  0.00635131  
0.92  4.63397  0.00596581  
0.94  4.63504  0.00578493  
0.96  4.62475  0.00545127  
0.98  4.61955  0.0051492  
1  4.6104  0.0050053  


==> time_dep_oscillator_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  4.83285  0.001199  
0.04  4.83187  0.00240838  
0.06  4.83438  0.00360164  
0.08  4.83072  0.00476319  
0.1  4.83363  0.00602099  
0.12  4.83081  0.00719637  
0.14  4.83616  0.00836809  
0.16  4.83886  0.00956883  
0.18  4.84034  0.0107428  
0.2  4.82333  0.0120496  
0.22  4.8294  0.0129298  
0.24  4.84324  0.0142676  
0.26  4.82264  0.0155181  
0.28  4.83207  0.0167307  
0.3  4.83279  0.0176531  
0.32  4.8407  0.0187995  
0.34  4.81021  0.0200117  
0.36  4.82946  0.0214786  
0.38  4.84567  0.0229586  
0.4  4.82234  0.0242159  
0.42  4.83426  0.0253381  
0.44  4.82059  0.0261188  
0.46  4.83067  0.0277071  
0.48  4.78047  0.0280567  
0.5  4.8227  0.0285681  
0.52  4.76646  0.0290134  
0.54  4.79275  0.0289603  
0.56  4.78279  0.0287896  
0.58  4.78219  0.0290333  
0.6  4.77417  0.0287291  
0.62  4.73798  0.028897  
0.64  4.73262  0.0282448  
0.66  4.71128  0.0284312  
0.68  4.71002  0.0282256  
0.7  4.70037  0.0270672  
0.72  4.69061  0.0278109  
0.74  4.69501  0.0275507  
0.76  4.66307  0.0277552  
0.78  4.6984  0.0266144  
0.8  4.66094  0.0269135  
0.82  4.66215  0.0268378  
0.84  4.6632  0.0262208  
0.86  4.64408  0.0264146  
0.88  4.64713  0.0258972  
0.9  4.62651  0.026038  
0.92  4.63924  0.025729  
0.94  4.66127  0.0254788  
0.96  4.63901  0.0259392  
0.98  4.62919  0.025833  
1  4.62559  0.0253294  


==> time_dep_oscillator_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  4.83285  0.00119785  
0.04  4.83198  0.00240545  
0.06  4.83427  0.00358593  
0.08  4.83051  0.00472873  
0.1  4.83395  0.0059747  
0.12  4.8313  0.00709296  
0.14  4.83545  0.00825086  
0.16  4.84115  0.00936382  
0.18  4.83873  0.0104776  
0.2  4.82362  0.0116531  
0.22  4.82847  0.0124348  
0.24  4.84168  0.0136652  
0.26  4.82251  0.0145665  
0.28  4.83291  0.0155978  
0.3  4.83873  0.0163064  
0.32  4.8412  0.0171413  
0.34  4.80661  0.01791  
0.36  4.83104  0.0188305  
0.38  4.84037  0.0196559  
0.4  4.81992  0.020201  
0.42  4.82307  0.0205707  
0.44  4.8131  0.0201077  
0.46  4.82107  0.0204383  
0.48  4.79295  0.0195118  
0.5  4.80552  0.0188529  
0.52  4.77386  0.0180598  
0.54  4.78412  0.017207  
0.56  4.7824  0.0163776  
0.58  4.75696  0.0153388  
0.6  4.75473  0.0143726  
0.62  4.73801  0.0136502  
0.64  4.72988  0.0128069  
0.66  4.72746  0.0121021  
0.68  4.70326  0.0112026  
0.7  4.70656  0.0105225  
0.72  4.69633  0.0102442  
0.74  4.68275  0.00947246  
0.76  4.68282  0.00898072  
0.78  4.67789  0.00843732  
0.8  4.66781  0.00788032  
0.82  4.65131  0.00751044  
0.84  4.66051  0.00723527  
0.86  4.65381  0.00673415  
0.88  4.64387  0.00637167  
0.9  4.6394  0.00613961  
0.92  4.63368  0.00581831  
0.94  4.63337  0.00559014  
0.96  4.62394  0.0052767  
0.98  4.61902  0.00497202  
1  4.60954  0.00482679  


==> time_dep_oscillator_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  73.0488  3652.44  0.0918483  4.59242  4.83051  4.83357  4.83357  4.83311  1.46098  0.00183934  0.00183697  0.998727  0.0236907  0.000840595  0.000840053  
0.04  36.2573  906.434  0.18808  4.702  4.83328  4.83259  4.8326  4.83311  1.45029  0.00757499  0.0075232  0.994044  0.0236039  0.00170587  0.00170003  
0.06  24.4716  407.859  0.281221  4.68701  4.83153  4.83094  4.83094  4.83311  1.46829  0.0170504  0.0168733  0.989072  0.0237499  0.00255932  0.00254598  
0.08  17.7235  221.544  0.36849  4.60613  4.82544  4.82781  4.82776  4.83311  1.41788  0.0300925  0.0294792  0.979416  0.0233387  0.00340005  0.00336522  
0.1  14.1751  141.751  0.44421  4.4421  4.81887  4.82352  4.82335  4.83311  1.41751  0.0462743  0.044421  0.964563  0.0233356  0.00421625  0.00413095  
0.12  11.4873  95.7278  0.528499  4.40416  4.81392  4.825  4.82446  4.83311  1.37848  0.0668625  0.0634199  0.951326  0.0230121  0.00506812  0.00493593  
0.14  9.50839  67.9171  0.607061  4.33615  4.82083  4.81664  4.81692  4.83311  1.33117  0.0913199  0.0849885  0.933464  0.0226138  0.00592296  0.00571395  
0.16  8.22897  51.431  0.666086  4.16304  4.77483  4.82156  4.81774  4.83311  1.31663  0.116178  0.106574  0.918198  0.02249  0.00668064  0.00639855  
0.18  7.27359  40.4088  0.750603  4.17001  4.8164  4.82226  4.82169  4.83311  1.30925  0.149041  0.135108  0.901768  0.0224268  0.00756675  0.00720439  
0.2  6.43867  32.1934  0.802615  4.01308  4.81925  4.80971  4.81094  4.83311  1.28773  0.18528  0.160523  0.87093  0.0222418  0.00843665  0.0078528  
0.22  5.57322  25.3328  0.836158  3.80072  4.8154  4.8073  4.8085  4.83311  1.22611  0.215826  0.183955  0.851152  0.021703  0.00910559  0.00840643  
0.24  4.98618  20.7758  0.900626  3.75261  4.81412  4.79876  4.80149  4.83311  1.19668  0.261945  0.21615  0.822294  0.021441  0.0100314  0.00911242  
0.26  4.49242  17.2785  0.920139  3.539  4.79789  4.80403  4.80278  4.83311  1.16803  0.300127  0.239236  0.79615  0.0211828  0.0107376  0.00958671  
0.28  3.92964  14.0344  0.935382  3.34065  4.79224  4.8036  4.80095  4.83311  1.1003  0.339506  0.261907  0.766734  0.0205594  0.0114204  0.0100307  
0.3  3.62036  12.0679  0.974108  3.24703  4.78355  4.78638  4.78564  4.83311  1.08611  0.390704  0.292232  0.73954  0.0204264  0.0122512  0.0105955  
0.32  3.09062  9.65818  0.940438  2.93887  4.76265  4.78744  4.78002  4.83311  0.988998  0.426774  0.30094  0.700453  0.0194919  0.0128043  0.0107522  
0.34  2.81383  8.27598  0.941631  2.7695  4.78957  4.74762  4.76174  4.83311  0.956703  0.484177  0.320155  0.663298  0.019171  0.0136382  0.0110901  
0.36  2.60268  7.22967  0.947856  2.63293  4.76445  4.75767  4.76021  4.83311  0.936965  0.554465  0.341228  0.625673  0.0189722  0.0145946  0.0114493  
0.38  2.30406  6.06331  0.903086  2.37654  4.76209  4.76668  4.76486  4.83311  0.875542  0.571703  0.343173  0.604161  0.0183398  0.0148198  0.0114819  
0.4  2.04578  5.11444  0.891025  2.22756  4.75176  4.73565  4.74266  4.83311  0.81831  0.630109  0.35641  0.565044  0.0177303  0.0155584  0.0117012  
0.42  1.83503  4.36913  0.860759  2.04943  4.73755  4.75041  4.74437  4.83311  0.770714  0.681763  0.361519  0.5306  0.0172069  0.0161835  0.0117848  
0.44  1.6733  3.80294  0.84012  1.90936  4.72832  4.73737  4.73282  4.83311  0.73625  0.743169  0.369653  0.497663  0.0168178  0.0168966  0.0119166  
0.46  1.53368  3.33409  0.813061  1.76752  4.73007  4.71401  4.72257  4.83311  0.705494  0.80649  0.374008  0.466804  0.0164628  0.0176017  0.0119866  
0.48  1.31977  2.74953  0.738476  1.53849  4.72206  4.70823  4.71609  4.83311  0.633492  0.838457  0.354469  0.431586  0.0156001  0.0179472  0.0116693  
0.5  1.17682  2.35365  0.698074  1.39615  4.72708  4.71498  4.72213  4.83311  0.588411  0.850166  0.349037  0.408682  0.0150348  0.0180721  0.0115796  
0.52  1.08464  2.08585  0.667194  1.28306  4.72399  4.71203  4.7194  4.83311  0.564013  0.905092  0.346941  0.384096  0.0147198  0.0186467  0.0115447  
0.54  0.941245  1.74305  0.606837  1.12377  4.69704  4.7078  4.70087  4.83311  0.508272  0.922365  0.327692  0.355278  0.0139735  0.0188238  0.0112199  
0.56  0.851302  1.52018  0.572357  1.02207  4.70254  4.69873  4.7013  4.83311  0.476729  0.986236  0.32052  0.32633  0.0135329  0.0194646  0.0110964  
0.58  0.773754  1.33406  0.532999  0.918963  4.69567  4.69429  4.69524  4.83311  0.448777  1.00745  0.309139  0.308999  0.0131302  0.0196729  0.0108977  
0.6  0.686657  1.14443  0.485729  0.809548  4.6848  4.69134  4.68667  4.83311  0.411994  1.04471  0.291437  0.285742  0.0125806  0.0200334  0.010581  
0.62  0.628623  1.01391  0.459259  0.740741  4.6692  4.69946  4.67737  4.83311  0.389746  1.0529  0.284741  0.269927  0.0122362  0.0201117  0.0104588  
0.64  0.549061  0.857908  0.417702  0.652659  4.65997  4.65479  4.6587  4.83311  0.351399  1.06778  0.267329  0.244759  0.0116187  0.0202534  0.010134  
0.66  0.504132  0.763836  0.386496  0.5856  4.66189  4.6677  4.66322  4.83311  0.332727  1.12744  0.255087  0.229779  0.0113058  0.0208115  0.00989921  
0.68  0.456534  0.671374  0.357235  0.525346  4.6632  4.63875  4.65796  4.83311  0.310443  1.14949  0.24292  0.214401  0.0109206  0.021014  0.00966024  
0.7  0.409294  0.584706  0.323336  0.461909  4.65878  4.65262  4.65754  4.83311  0.286506  1.17027  0.226335  0.201582  0.0104911  0.0212031  0.00932464  
0.72  0.383257  0.532301  0.303985  0.422202  4.64781  4.64458  4.64717  4.83311  0.275945  1.17049  0.218869  0.196725  0.010296  0.0212051  0.00916956  
0.74  0.341282  0.461192  0.281035  0.379778  4.65003  4.64782  4.64965  4.83311  0.252549  1.19935  0.207966  0.174959  0.00984983  0.0214649  0.00893825  
0.76  0.293721  0.386475  0.247877  0.326153  4.62939  4.62054  4.62803  4.83311  0.223228  1.23001  0.188386  0.154615  0.00926041  0.0217375  0.00850708  
0.78  0.269988  0.346138  0.229494  0.294223  4.63844  4.62982  4.63715  4.83311  0.21059  1.20563  0.179005  0.149227  0.00899446  0.0215211  0.00829257  
0.8  0.250565  0.313207  0.214661  0.268327  4.63397  4.65123  4.63639  4.83311  0.200452  1.25954  0.171729  0.139781  0.00877529  0.0219969  0.00812228  
0.82  0.227428  0.277351  0.197693  0.24109  4.62497  4.61312  4.62345  4.83311  0.186491  1.28369  0.162109  0.128496  0.00846418  0.0222068  0.00789149  
0.84  0.207221  0.246692  0.181071  0.215561  4.62978  4.62329  4.62897  4.83311  0.174066  1.25442  0.1521  0.123702  0.00817735  0.0219522  0.00764399  
0.86  0.188039  0.21865  0.165608  0.192568  4.62396  4.61705  4.62317  4.83311  0.161713  1.28287  0.142423  0.115089  0.00788187  0.0221997  0.00739684  
0.88  0.171506  0.194893  0.152397  0.173178  4.61904  4.61984  4.61913  4.83311  0.150926  1.31261  0.134109  0.106707  0.00761443  0.0224556  0.0071777  
0.9  0.159833  0.177592  0.14351  0.159456  4.61676  4.61068  4.61615  4.83311  0.143849  1.32289  0.129159  0.0998563  0.00743379  0.0225433  0.00704399  
0.92  0.145363  0.158004  0.130537  0.141888  4.61131  4.62991  4.61311  4.83311  0.133734  1.3081  0.120094  0.0967818  0.00716766  0.0224169  0.0067923  
0.94  0.130431  0.138757  0.119151  0.126757  4.61252  4.61133  4.61242  4.83311  0.122606  1.32981  0.112002  0.0853471  0.00686295  0.0226022  0.00655948  
0.96  0.119338  0.124311  0.109494  0.114056  4.60285  4.61561  4.60388  4.83311  0.114565  1.31813  0.105114  0.0811073  0.00663409  0.0225027  0.00635458  
0.98  0.110828  0.11309  0.101412  0.103481  4.59818  4.6018  4.59847  4.83311  0.108612  1.34867  0.0993835  0.0791442  0.00645943  0.0227619  0.00617893  
1  0.103544  0.103544  0.0955628  0.0955628  4.59824  4.58645  4.59738  4.83311  0.103544  1.38443  0.0955628  0.0729492  0.00630692  0.0230618  0.00605899  


==> time_dep_oscillator_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  4.83051  0.0236907  
0.04  4.83328  0.0236039  
0.06  4.83153  0.0237499  
0.08  4.82544  0.0233387  
0.1  4.81887  0.0233356  
0.12  4.81392  0.0230121  
0.14  4.82083  0.0226138  
0.16  4.77483  0.02249  
0.18  4.8164  0.0224268  
0.2  4.81925  0.0222418  
0.22  4.8154  0.021703  
0.24  4.81412  0.021441  
0.26  4.79789  0.0211828  
0.28  4.79224  0.0205594  
0.3  4.78355  0.0204264  
0.32  4.76265  0.0194919  
0.34  4.78957  0.019171  
0.36  4.76445  0.0189722  
0.38  4.76209  0.0183398  
0.4  4.75176  0.0177303  
0.42  4.73755  0.0172069  
0.44  4.72832  0.0168178  
0.46  4.73007  0.0164628  
0.48  4.72206  0.0156001  
0.5  4.72708  0.0150348  
0.52  4.72399  0.0147198  
0.54  4.69704  0.0139735  
0.56  4.70254  0.0135329  
0.58  4.69567  0.0131302  
0.6  4.6848  0.0125806  
0.62  4.6692  0.0122362  
0.64  4.65997  0.0116187  
0.66  4.66189  0.0113058  
0.68  4.6632  0.0109206  
0.7  4.65878  0.0104911  
0.72  4.64781  0.010296  
0.74  4.65003  0.00984983  
0.76  4.62939  0.00926041  
0.78  4.63844  0.00899446  
0.8  4.63397  0.00877529  
0.82  4.62497  0.00846418  
0.84  4.62978  0.00817735  
0.86  4.62396  0.00788187  
0.88  4.61904  0.00761443  
0.9  4.61676  0.00743379  
0.92  4.61131  0.00716766  
0.94  4.61252  0.00686295  
0.96  4.60285  0.00663409  
0.98  4.59818  0.00645943  
1  4.59824  0.00630692  


==> time_dep_oscillator_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  4.83357  0.000840595  
0.04  4.83259  0.00170587  
0.06  4.83094  0.00255932  
0.08  4.82781  0.00340005  
0.1  4.82352  0.00421625  
0.12  4.825  0.00506812  
0.14  4.81664  0.00592296  
0.16  4.82156  0.00668064  
0.18  4.82226  0.00756675  
0.2  4.80971  0.00843665  
0.22  4.8073  0.00910559  
0.24  4.79876  0.0100314  
0.26  4.80403  0.0107376  
0.28  4.8036  0.0114204  
0.3  4.78638  0.0122512  
0.32  4.78744  0.0128043  
0.34  4.74762  0.0136382  
0.36  4.75767  0.0145946  
0.38  4.76668  0.0148198  
0.4  4.73565  0.0155584  
0.42  4.75041  0.0161835  
0.44  4.73737  0.0168966  
0.46  4.71401  0.0176017  
0.48  4.70823  0.0179472  
0.5  4.71498  0.0180721  
0.52  4.71203  0.0186467  
0.54  4.7078  0.0188238  
0.56  4.69873  0.0194646  
0.58  4.69429  0.0196729  
0.6  4.69134  0.0200334  
0.62  4.69946  0.0201117  
0.64  4.65479  0.0202534  
0.66  4.6677  0.0208115  
0.68  4.63875  0.021014  
0.7  4.65262  0.0212031  
0.72  4.64458  0.0212051  
0.74  4.64782  0.0214649  
0.76  4.62054  0.0217375  
0.78  4.62982  0.0215211  
0.8  4.65123  0.0219969  
0.82  4.61312  0.0222068  
0.84  4.62329  0.0219522  
0.86  4.61705  0.0221997  
0.88  4.61984  0.0224556  
0.9  4.61068  0.0225433  
0.92  4.62991  0.0224169  
0.94  4.61133  0.0226022  
0.96  4.61561  0.0225027  
0.98  4.6018  0.0227619  
1  4.58645  0.0230618  


==> time_dep_oscillator_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  4.83357  0.000840053  
0.04  4.8326  0.00170003  
0.06  4.83094  0.00254598  
0.08  4.82776  0.00336522  
0.1  4.82335  0.00413095  
0.12  4.82446  0.00493593  
0.14  4.81692  0.00571395  
0.16  4.81774  0.00639855  
0.18  4.82169  0.00720439  
0.2  4.81094  0.0078528  
0.22  4.8085  0.00840643  
0.24  4.80149  0.00911242  
0.26  4.80278  0.00958671  
0.28  4.80095  0.0100307  
0.3  4.78564  0.0105955  
0.32  4.78002  0.0107522  
0.34  4.76174  0.0110901  
0.36  4.76021  0.0114493  
0.38  4.76486  0.0114819  
0.4  4.74266  0.0117012  
0.42  4.74437  0.0117848  
0.44  4.73282  0.0119166  
0.46  4.72257  0.0119866  
0.48  4.71609  0.0116693  
0.5  4.72213  0.0115796  
0.52  4.7194  0.0115447  
0.54  4.70087  0.0112199  
0.56  4.7013  0.0110964  
0.58  4.69524  0.0108977  
0.6  4.68667  0.010581  
0.62  4.67737  0.0104588  
0.64  4.6587  0.010134  
0.66  4.66322  0.00989921  
0.68  4.65796  0.00966024  
0.7  4.65754  0.00932464  
0.72  4.64717  0.00916956  
0.74  4.64965  0.00893825  
0.76  4.62803  0.00850708  
0.78  4.63715  0.00829257  
0.8  4.63639  0.00812228  
0.82  4.62345  0.00789149  
0.84  4.62897  0.00764399  
0.86  4.62317  0.00739684  
0.88  4.61913  0.0071777  
0.9  4.61615  0.00704399  
0.92  4.61311  0.0067923  
0.94  4.61242  0.00655948  
0.96  4.60388  0.00635458  
0.98  4.59847  0.00617893  
1  4.59738  0.00605899  


==> vdp_noise-lan_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  191.356  9567.81  0.329894  16.4947  1.85717  1.84154  1.84154  1.84256  3.82712  0.00659898  0.00659788  0.999464  0.0383435  0.00159219  0.00159206  
0.04  96.4966  2412.41  0.638619  15.9655  1.85077  1.84509  1.8451  1.84256  3.85986  0.0255646  0.0255448  0.997731  0.0385072  0.00313383  0.00313262  
0.06  65.3681  1089.47  0.986449  16.4408  1.88314  1.84073  1.84102  1.84256  3.92208  0.05937  0.059187  0.993164  0.0388163  0.00477573  0.00476836  
0.08  47.2966  591.207  1.3572  16.965  1.85258  1.84758  1.84766  1.84256  3.78373  0.109529  0.108576  0.98415  0.0381255  0.00648667  0.00645838  
0.1  36.2763  362.763  1.64665  16.4665  1.83581  1.85017  1.84985  1.84256  3.62763  0.166488  0.164665  0.977566  0.0373308  0.00799738  0.00795346  
0.12  31.5912  263.26  1.82922  15.2435  1.83267  1.8401  1.83987  1.84256  3.79095  0.223216  0.219506  0.968775  0.0381619  0.00926017  0.00918289  
0.14  27.2652  194.752  2.26602  16.1859  1.86807  1.85261  1.85319  1.84256  3.81713  0.322501  0.317243  0.962689  0.0382935  0.0111307  0.0110396  
0.16  24.1241  150.775  2.50939  15.6837  1.86268  1.84478  1.84576  1.84256  3.85985  0.413102  0.401502  0.945256  0.0385072  0.0125975  0.0124194  
0.18  20.8586  115.881  2.83941  15.7745  1.84753  1.8459  1.84602  1.84256  3.75456  0.530966  0.511095  0.927409  0.0379783  0.014282  0.0140122  
0.2  18.7473  93.7366  3.10412  15.5206  1.84273  1.84757  1.84715  1.84256  3.74946  0.648701  0.620824  0.913748  0.0379525  0.0157862  0.0154433  
0.22  17.2044  78.2017  3.36637  15.3017  1.80907  1.83258  1.8301  1.84256  3.78496  0.782623  0.740601  0.894865  0.0381318  0.0173393  0.0168674  
0.24  16.4134  68.3893  3.72275  15.5115  1.8611  1.85112  1.85232  1.84256  3.93922  0.950112  0.893461  0.879986  0.0389011  0.0191048  0.0185265  
0.26  15.0929  58.0496  3.96762  15.2601  1.87141  1.83614  1.84092  1.84256  3.92415  1.10271  1.03158  0.864444  0.0388266  0.020582  0.0199071  
0.28  13.7454  49.0905  4.18631  14.9511  1.83695  1.83836  1.83812  1.84256  3.8487  1.27802  1.17217  0.834117  0.0384515  0.0221577  0.0212203  
0.3  12.6296  42.0987  4.47139  14.9046  1.84017  1.85628  1.85332  1.84256  3.78889  1.46612  1.34142  0.815845  0.0381515  0.0237323  0.0227006  
0.32  12.0821  37.7566  4.4675  13.9609  1.85289  1.87767  1.87278  1.84256  3.86628  1.57744  1.4296  0.802366  0.0385392  0.0246168  0.0234349  
0.34  11.7482  34.5534  4.62069  13.5903  1.87272  1.84862  1.85384  1.84256  3.99437  1.75616  1.57104  0.783459  0.0391724  0.025974  0.0245668  
0.36  11.2049  31.1246  5.06446  14.0679  1.89863  1.86754  1.87528  1.84256  4.03375  2.0656  1.8232  0.751235  0.039365  0.0281695  0.0264651  
0.38  10.5928  27.8758  5.18376  13.6415  1.88415  1.89314  1.89077  1.84256  4.02527  2.2343  1.96983  0.735995  0.0393236  0.0292973  0.0275087  
0.4  9.92025  24.8006  5.36305  13.4076  1.87709  1.86268  1.86715  1.84256  3.9681  2.5142  2.14522  0.689701  0.0390434  0.0310782  0.0287073  
0.42  9.29796  22.138  5.40523  12.8696  1.89347  1.89494  1.89445  1.84256  3.90514  2.68666  2.2702  0.664583  0.0387324  0.0321264  0.0295317  
0.44  9.18665  20.8788  5.70963  12.9764  1.90307  1.92111  1.91466  1.84256  4.04213  2.9863  2.51224  0.642401  0.0394059  0.0338706  0.0310661  
0.46  9.19339  19.9856  6.18098  13.4369  1.90519  1.89079  1.89655  1.84256  4.22896  3.46064  2.84325  0.599705  0.0403063  0.0364615  0.0330494  
0.48  8.61525  17.9484  6.28212  13.0878  1.91431  1.90807  1.91093  1.84256  4.13532  3.82126  3.01542  0.541045  0.0398575  0.0383142  0.0340353  
0.5  7.96932  15.9386  6.12377  12.2475  1.88702  1.89044  1.88874  1.84256  3.98466  3.96753  3.06189  0.502342  0.0391248  0.0390406  0.0342966  
0.52  8.19345  15.7566  6.51532  12.5295  1.91544  1.92303  1.91908  1.84256  4.26059  4.41953  3.38797  0.479097  0.0404568  0.0412044  0.0360766  
0.54  7.44487  13.7868  6.27587  11.622  1.87187  1.84943  1.86285  1.84256  4.02023  4.78397  3.38897  0.402162  0.039299  0.0428697  0.0360819  
0.56  7.30209  13.0394  6.2577  11.1745  1.85954  1.84831  1.8551  1.84256  4.08917  4.87104  3.50431  0.395464  0.0396345  0.043258  0.0366908  
0.58  6.7749  11.6809  6.0418  10.4169  1.81441  1.7832  1.80414  1.84256  3.92944  5.26771  3.50424  0.329325  0.0388527  0.0449849  0.0366905  
0.6  6.27708  10.4618  5.78506  9.64177  1.77678  1.75294  1.77016  1.84256  3.76625  5.4746  3.47104  0.277381  0.0380374  0.0458598  0.0365162  
0.62  5.99594  9.67087  5.63431  9.08759  1.74884  1.72871  1.74401  1.84256  3.71748  5.74094  3.49327  0.240028  0.0377903  0.0469621  0.036633  
0.64  5.32123  8.31442  5.04461  7.8822  1.6861  1.71774  1.69302  1.84256  3.40559  5.48697  3.22855  0.218739  0.0361703  0.0459116  0.0352176  
0.66  5.20271  7.88289  4.96376  7.52086  1.66569  1.67548  1.6677  1.84256  3.43379  5.65355  3.27608  0.204803  0.0363197  0.0466033  0.0354759  
0.68  4.77147  7.01687  4.63411  6.81487  1.58995  1.59246  1.59033  1.84256  3.2446  5.9584  3.1512  0.154269  0.035305  0.0478433  0.0347932  
0.7  4.6044  6.57772  4.48107  6.40153  1.59067  1.59961  1.59201  1.84256  3.22308  5.91387  3.13675  0.149888  0.0351878  0.0476642  0.0347133  
0.72  4.16131  5.7796  4.08674  5.67602  1.52785  1.51552  1.52639  1.84256  2.99614  5.9192  2.94245  0.118401  0.0339264  0.0476856  0.033621  
0.74  3.89913  5.2691  3.82664  5.17114  1.47845  1.51513  1.48288  1.84256  2.88536  5.67204  2.83172  0.120821  0.0332932  0.0466794  0.0329823  
0.76  3.51898  4.63024  3.48333  4.58333  1.42848  1.4525  1.43052  1.84256  2.67442  5.80005  2.64733  0.0848394  0.0320532  0.0472033  0.0318904  
0.78  3.40993  4.37171  3.37636  4.32866  1.38229  1.352  1.37976  1.84256  2.65975  5.78772  2.63356  0.0835142  0.0319651  0.0471531  0.0318073  
0.8  3.14616  3.9327  3.1168  3.896  1.36647  1.34581  1.36485  1.84256  2.51693  5.76547  2.49344  0.0781049  0.031095  0.0470623  0.0309496  
0.82  2.94593  3.5926  2.92648  3.56887  1.33207  1.29785  1.32989  1.84256  2.41567  5.84516  2.39971  0.063714  0.0304631  0.0473865  0.0303624  
0.84  2.73861  3.26025  2.72103  3.23933  1.29539  1.28581  1.29479  1.84256  2.30043  5.59976  2.28567  0.0625694  0.0297277  0.0463811  0.0296321  
0.86  2.46952  2.87154  2.46746  2.86913  1.24183  1.2279  1.24154  1.84256  2.12379  5.89921  2.12201  0.0212291  0.0285635  0.0476051  0.0285516  
0.88  2.32559  2.64272  2.31824  2.63436  1.21137  1.21035  1.21133  1.84256  2.04652  5.45347  2.04005  0.0417178  0.0280391  0.0457712  0.0279947  
0.9  2.21433  2.46036  2.20901  2.45445  1.17196  1.16736  1.1718  1.84256  1.99289  5.61004  1.98811  0.0350856  0.0276693  0.0464236  0.027636  
0.92  2.03514  2.21211  2.0261  2.20229  1.14264  1.15374  1.14317  1.84256  1.87233  5.26025  1.86402  0.0471422  0.0268193  0.0449531  0.0267597  
0.94  1.89406  2.01496  1.88303  2.00322  1.09771  1.10482  1.09809  1.84256  1.78042  5.14355  1.77005  0.0525335  0.0261527  0.0444516  0.0260764  
0.96  1.73283  1.80503  1.72983  1.80191  1.06058  1.04142  1.06005  1.84256  1.66352  5.26553  1.66064  0.0274827  0.0252796  0.0449756  0.0252577  
0.98  1.63169  1.66499  1.62755  1.66076  1.03446  1.04041  1.03465  1.84256  1.59906  5.12192  1.595  0.0328168  0.024785  0.044358  0.0247535  
1  1.49928  1.49928  1.49788  1.49788  0.992239  0.982545  0.992052  1.84256  1.49928  5.13626  1.49788  0.0192113  0.0239992  0.0444201  0.023988  


==> vdp_noise-lan_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  1.85717  0.0383435  
0.04  1.85077  0.0385072  
0.06  1.88314  0.0388163  
0.08  1.85258  0.0381255  
0.1  1.83581  0.0373308  
0.12  1.83267  0.0381619  
0.14  1.86807  0.0382935  
0.16  1.86268  0.0385072  
0.18  1.84753  0.0379783  
0.2  1.84273  0.0379525  
0.22  1.80907  0.0381318  
0.24  1.8611  0.0389011  
0.26  1.87141  0.0388266  
0.28  1.83695  0.0384515  
0.3  1.84017  0.0381515  
0.32  1.85289  0.0385392  
0.34  1.87272  0.0391724  
0.36  1.89863  0.039365  
0.38  1.88415  0.0393236  
0.4  1.87709  0.0390434  
0.42  1.89347  0.0387324  
0.44  1.90307  0.0394059  
0.46  1.90519  0.0403063  
0.48  1.91431  0.0398575  
0.5  1.88702  0.0391248  
0.52  1.91544  0.0404568  
0.54  1.87187  0.039299  
0.56  1.85954  0.0396345  
0.58  1.81441  0.0388527  
0.6  1.77678  0.0380374  
0.62  1.74884  0.0377903  
0.64  1.6861  0.0361703  
0.66  1.66569  0.0363197  
0.68  1.58995  0.035305  
0.7  1.59067  0.0351878  
0.72  1.52785  0.0339264  
0.74  1.47845  0.0332932  
0.76  1.42848  0.0320532  
0.78  1.38229  0.0319651  
0.8  1.36647  0.031095  
0.82  1.33207  0.0304631  
0.84  1.29539  0.0297277  
0.86  1.24183  0.0285635  
0.88  1.21137  0.0280391  
0.9  1.17196  0.0276693  
0.92  1.14264  0.0268193  
0.94  1.09771  0.0261527  
0.96  1.06058  0.0252796  
0.98  1.03446  0.024785  
1  0.992239  0.0239992  


==> vdp_noise-lan_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  1.84154  0.00159219  
0.04  1.84509  0.00313383  
0.06  1.84073  0.00477573  
0.08  1.84758  0.00648667  
0.1  1.85017  0.00799738  
0.12  1.8401  0.00926017  
0.14  1.85261  0.0111307  
0.16  1.84478  0.0125975  
0.18  1.8459  0.014282  
0.2  1.84757  0.0157862  
0.22  1.83258  0.0173393  
0.24  1.85112  0.0191048  
0.26  1.83614  0.020582  
0.28  1.83836  0.0221577  
0.3  1.85628  0.0237323  
0.32  1.87767  0.0246168  
0.34  1.84862  0.025974  
0.36  1.86754  0.0281695  
0.38  1.89314  0.0292973  
0.4  1.86268  0.0310782  
0.42  1.89494  0.0321264  
0.44  1.92111  0.0338706  
0.46  1.89079  0.0364615  
0.48  1.90807  0.0383142  
0.5  1.89044  0.0390406  
0.52  1.92303  0.0412044  
0.54  1.84943  0.0428697  
0.56  1.84831  0.043258  
0.58  1.7832  0.0449849  
0.6  1.75294  0.0458598  
0.62  1.72871  0.0469621  
0.64  1.71774  0.0459116  
0.66  1.67548  0.0466033  
0.68  1.59246  0.0478433  
0.7  1.59961  0.0476642  
0.72  1.51552  0.0476856  
0.74  1.51513  0.0466794  
0.76  1.4525  0.0472033  
0.78  1.352  0.0471531  
0.8  1.34581  0.0470623  
0.82  1.29785  0.0473865  
0.84  1.28581  0.0463811  
0.86  1.2279  0.0476051  
0.88  1.21035  0.0457712  
0.9  1.16736  0.0464236  
0.92  1.15374  0.0449531  
0.94  1.10482  0.0444516  
0.96  1.04142  0.0449756  
0.98  1.04041  0.044358  
1  0.982545  0.0444201  


==> vdp_noise-lan_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  1.84154  0.00159206  
0.04  1.8451  0.00313262  
0.06  1.84102  0.00476836  
0.08  1.84766  0.00645838  
0.1  1.84985  0.00795346  
0.12  1.83987  0.00918289  
0.14  1.85319  0.0110396  
0.16  1.84576  0.0124194  
0.18  1.84602  0.0140122  
0.2  1.84715  0.0154433  
0.22  1.8301  0.0168674  
0.24  1.85232  0.0185265  
0.26  1.84092  0.0199071  
0.28  1.83812  0.0212203  
0.3  1.85332  0.0227006  
0.32  1.87278  0.0234349  
0.34  1.85384  0.0245668  
0.36  1.87528  0.0264651  
0.38  1.89077  0.0275087  
0.4  1.86715  0.0287073  
0.42  1.89445  0.0295317  
0.44  1.91466  0.0310661  
0.46  1.89655  0.0330494  
0.48  1.91093  0.0340353  
0.5  1.88874  0.0342966  
0.52  1.91908  0.0360766  
0.54  1.86285  0.0360819  
0.56  1.8551  0.0366908  
0.58  1.80414  0.0366905  
0.6  1.77016  0.0365162  
0.62  1.74401  0.036633  
0.64  1.69302  0.0352176  
0.66  1.6677  0.0354759  
0.68  1.59033  0.0347932  
0.7  1.59201  0.0347133  
0.72  1.52639  0.033621  
0.74  1.48288  0.0329823  
0.76  1.43052  0.0318904  
0.78  1.37976  0.0318073  
0.8  1.36485  0.0309496  
0.82  1.32989  0.0303624  
0.84  1.29479  0.0296321  
0.86  1.24154  0.0285516  
0.88  1.21133  0.0279947  
0.9  1.1718  0.027636  
0.92  1.14317  0.0267597  
0.94  1.09809  0.0260764  
0.96  1.06005  0.0252577  
0.98  1.03465  0.0247535  
1  0.992052  0.023988  


==> vdp_noise-ou_dt1.0E-05_N1.0E+04_data.txt <==
epsilon  N*varI/epsilon  N*varI/epsilon2  N*varK/epsilon  N*varK/epsilon2  I  J  K  efx0  N*varI  N*varJ  N*varK  rho  errorI  errorJ  errorK  
0.02  188.495  9424.76  0.172236  8.61178  1.86274  1.84184  1.84185  1.84256  3.7699  0.00344505  0.00344471  0.9997  0.0380558  0.00115041  0.00115036  
0.04  96.7175  2417.94  0.344356  8.6089  1.87097  1.8423  1.84237  1.84256  3.8687  0.0137987  0.0137742  0.99749  0.0385513  0.00230237  0.00230033  
0.06  63.6749  1061.25  0.503442  8.3907  1.85982  1.83846  1.83858  1.84256  3.8205  0.0303118  0.0302065  0.994756  0.0383103  0.00341242  0.00340648  
0.08  47.7549  596.936  0.674863  8.43579  1.83498  1.83012  1.83017  1.84256  3.82039  0.0543979  0.0539891  0.989689  0.0383098  0.00457138  0.00455417  
0.1  36.48  364.8  0.811841  8.11841  1.81387  1.83173  1.83145  1.84256  3.648  0.0820673  0.0811841  0.984508  0.0374355  0.00561489  0.00558459  
0.12  32.0413  267.011  0.989525  8.24604  1.83006  1.82257  1.82273  1.84256  3.84496  0.120605  0.118743  0.978134  0.0384328  0.00680674  0.00675398  
0.14  26.8566  191.833  1.17878  8.41984  1.83051  1.82217  1.82241  1.84256  3.75993  0.168369  0.165029  0.970421  0.0380054  0.00804242  0.00796226  
0.16  23.2345  145.216  1.28342  8.0214  1.78237  1.8081  1.80701  1.84256  3.71752  0.212141  0.205348  0.957874  0.0377905  0.00902752  0.00888181  
0.18  21.0692  117.051  1.49478  8.30433  1.8301  1.80539  1.80651  1.84256  3.79246  0.276961  0.26906  0.954788  0.0381695  0.0103149  0.0101667  
0.2  18.781  93.905  1.58209  7.91046  1.80678  1.8  1.80039  1.84256  3.7562  0.328659  0.316418  0.943704  0.0379866  0.0112365  0.0110252  
0.22  16.6675  75.7613  1.78989  8.13589  1.79665  1.78314  1.78423  1.84256  3.66685  0.419411  0.393777  0.918697  0.0375321  0.0126933  0.0122993  
0.24  15.0234  62.5975  1.90663  7.94427  1.78738  1.77405  1.77527  1.84256  3.60562  0.489675  0.45759  0.908302  0.0372174  0.0137154  0.0132585  
0.26  14.0965  54.2172  2.0554  7.90539  1.78226  1.74297  1.74725  1.84256  3.66508  0.581255  0.534404  0.891002  0.037523  0.0149431  0.0143282  
0.28  12.7147  45.4097  2.20293  7.86762  1.74048  1.73204  1.73304  1.84256  3.56012  0.670097  0.616822  0.881416  0.0369818  0.0160445  0.0153934  
0.3  11.7201  39.0671  2.33653  7.78842  1.72814  1.73366  1.73289  1.84256  3.51604  0.774323  0.700958  0.861003  0.0367521  0.0172471  0.0164098  
0.32  10.6094  33.1544  2.44445  7.63889  1.70839  1.70229  1.70337  1.84256  3.39501  0.902792  0.782222  0.82317  0.0361141  0.018623  0.0173349  
0.34  10.1184  29.7599  2.50767  7.37549  1.70925  1.72099  1.719  1.84256  3.44024  0.960178  0.852606  0.83064  0.0363539  0.0192058  0.018098  
0.36  9.47344  26.3151  2.6439  7.34417  1.68815  1.66725  1.67154  1.84256  3.41044  1.1156  0.951805  0.794845  0.0361961  0.0207019  0.0191219  
0.38  8.54386  22.4838  2.67291  7.03398  1.66669  1.67075  1.66983  1.84256  3.24667  1.2064  1.01571  0.773778  0.0353163  0.0215279  0.0197533  
0.4  8.40022  21.0005  2.79039  6.97599  1.6593  1.62921  1.63656  1.84256  3.36009  1.35053  1.11616  0.755754  0.0359279  0.0227776  0.0207071  
0.42  7.5514  17.9795  2.81969  6.71355  1.626  1.60629  1.61162  1.84256  3.17159  1.45736  1.18427  0.729556  0.0349055  0.0236613  0.0213295  
0.44  7.18091  16.3202  2.79901  6.36139  1.59411  1.57714  1.5821  1.84256  3.1596  1.56003  1.23157  0.707839  0.0348395  0.0244806  0.0217513  
0.46  6.57796  14.2999  2.88581  6.2735  1.5609  1.55532  1.55716  1.84256  3.02586  1.73716  1.32747  0.670626  0.0340942  0.0258331  0.0225823  
0.48  6.07848  12.6635  2.83459  5.9054  1.54713  1.52726  1.53452  1.84256  2.91767  1.87491  1.3606  0.635032  0.0334791  0.0268378  0.0228624  
0.5  5.92282  11.8456  2.94528  5.89056  1.53632  1.50726  1.51817  1.84256  2.96141  2.01084  1.47264  0.624511  0.0337291  0.0277936  0.0237851  
0.52  5.32747  10.2451  2.73828  5.26593  1.46384  1.48688  1.47749  1.84256  2.77029  2.06171  1.42391  0.592321  0.0326226  0.028143  0.0233882  
0.54  4.85132  8.98392  2.67585  4.95529  1.45661  1.44986  1.45287  1.84256  2.61971  2.20967  1.44496  0.553459  0.0317236  0.0291353  0.0235605  
0.56  4.60762  8.2279  2.71735  4.85241  1.40385  1.42243  1.41384  1.84256  2.58027  2.30617  1.52171  0.537389  0.0314839  0.0297647  0.0241781  
0.58  4.40567  7.59598  2.68934  4.63679  1.38836  1.36803  1.37803  1.84256  2.55529  2.49148  1.55981  0.50828  0.0313311  0.0309375  0.0244789  
0.6  4.10673  6.84455  2.62152  4.3692  1.37087  1.34213  1.35703  1.84256  2.46404  2.60461  1.57291  0.481699  0.0307666  0.031632  0.0245815  
0.62  3.70272  5.97212  2.41595  3.8967  1.32362  1.29543  1.31064  1.84256  2.29568  2.59122  1.49789  0.460689  0.029697  0.0315507  0.0239881  
0.64  3.57877  5.59182  2.39468  3.74169  1.29369  1.29286  1.29333  1.84256  2.29041  2.76068  1.5326  0.439945  0.0296628  0.032566  0.0242644  
0.66  3.40833  5.16413  2.3016  3.48727  1.27588  1.26256  1.27016  1.84256  2.2495  2.80741  1.51905  0.429538  0.0293967  0.0328405  0.024157  
0.68  3.19115  4.69286  2.26513  3.33107  1.2562  1.22719  1.24454  1.84256  2.16998  2.93653  1.54029  0.401756  0.0288725  0.0335871  0.0243252  
0.7  2.92537  4.17909  2.14782  3.06831  1.21502  1.19061  1.20602  1.84256  2.04776  3.09924  1.50347  0.368695  0.0280476  0.0345051  0.0240328  
0.72  2.70805  3.76118  2.00854  2.78964  1.18499  1.1878  1.18602  1.84256  1.9498  2.96565  1.44615  0.365371  0.0273685  0.0337533  0.0235702  
0.74  2.49999  3.37837  1.97005  2.66223  1.14319  1.17376  1.15308  1.84256  1.84999  3.1716  1.45784  0.323575  0.0266588  0.0349056  0.0236652  
0.76  2.35447  3.09798  1.84963  2.43372  1.11802  1.08981  1.10918  1.84256  1.78939  3.24738  1.40572  0.313391  0.0262186  0.0353202  0.0232383  
0.78  2.13253  2.73401  1.69186  2.16906  1.06361  1.0629  1.0634  1.84256  1.66337  3.22753  1.31965  0.297974  0.0252785  0.035212  0.0225157  
0.8  1.94348  2.42935  1.59394  1.99242  1.04112  1.04795  1.04298  1.84256  1.55478  3.27023  1.27515  0.272399  0.0244394  0.0354442  0.0221328  
0.82  1.95297  2.38167  1.60155  1.95311  1.05211  1.02268  1.04412  1.84256  1.60143  3.38478  1.31327  0.271652  0.0248034  0.0360596  0.0224612  
0.84  1.70833  2.03373  1.42993  1.7023  0.990183  0.973061  0.985946  1.84256  1.435  3.36382  1.20114  0.247462  0.0234791  0.0359478  0.0214809  
0.86  1.72822  2.00956  1.44573  1.68108  1.00545  0.996754  1.00323  1.84256  1.48627  3.32439  1.24332  0.254664  0.0238949  0.0357365  0.0218549  
0.88  1.56192  1.7749  1.34414  1.52744  0.966995  0.953226  0.963912  1.84256  1.37449  3.4862  1.18285  0.22387  0.0229787  0.0365959  0.0213167  
0.9  1.49378  1.65975  1.28509  1.42787  0.939618  0.899007  0.930788  1.84256  1.3444  3.58949  1.15658  0.217435  0.0227258  0.0371341  0.0210787  
0.92  1.41326  1.53615  1.23707  1.34464  0.929031  0.913434  0.925819  1.84256  1.3002  3.54931  1.13811  0.205894  0.0223491  0.0369257  0.0209097  
0.94  1.30524  1.38856  1.15276  1.22634  0.903891  0.853877  0.894458  1.84256  1.22693  3.73639  1.0836  0.188605  0.0217103  0.0378863  0.0204028  
0.96  1.1645  1.21302  1.05019  1.09395  0.866642  0.893785  0.871254  1.84256  1.11792  3.62741  1.00818  0.169909  0.0207234  0.0373297  0.01968  
0.98  1.12553  1.1485  1.01753  1.03829  0.852  0.878611  0.856543  1.84256  1.10302  3.49422  0.997176  0.170729  0.0205848  0.0366379  0.0195723  
1  1.02805  1.02805  0.938769  0.938769  0.816761  0.791176  0.812903  1.84256  1.02805  3.76936  0.938769  0.150812  0.019873  0.0380531  0.0189905  


==> vdp_noise-ou_dt1.0E-05_N1.0E+04_data_I.txt <==
epsilon  I  errorI  
0.02  1.86274  0.0380558  
0.04  1.87097  0.0385513  
0.06  1.85982  0.0383103  
0.08  1.83498  0.0383098  
0.1  1.81387  0.0374355  
0.12  1.83006  0.0384328  
0.14  1.83051  0.0380054  
0.16  1.78237  0.0377905  
0.18  1.8301  0.0381695  
0.2  1.80678  0.0379866  
0.22  1.79665  0.0375321  
0.24  1.78738  0.0372174  
0.26  1.78226  0.037523  
0.28  1.74048  0.0369818  
0.3  1.72814  0.0367521  
0.32  1.70839  0.0361141  
0.34  1.70925  0.0363539  
0.36  1.68815  0.0361961  
0.38  1.66669  0.0353163  
0.4  1.6593  0.0359279  
0.42  1.626  0.0349055  
0.44  1.59411  0.0348395  
0.46  1.5609  0.0340942  
0.48  1.54713  0.0334791  
0.5  1.53632  0.0337291  
0.52  1.46384  0.0326226  
0.54  1.45661  0.0317236  
0.56  1.40385  0.0314839  
0.58  1.38836  0.0313311  
0.6  1.37087  0.0307666  
0.62  1.32362  0.029697  
0.64  1.29369  0.0296628  
0.66  1.27588  0.0293967  
0.68  1.2562  0.0288725  
0.7  1.21502  0.0280476  
0.72  1.18499  0.0273685  
0.74  1.14319  0.0266588  
0.76  1.11802  0.0262186  
0.78  1.06361  0.0252785  
0.8  1.04112  0.0244394  
0.82  1.05211  0.0248034  
0.84  0.990183  0.0234791  
0.86  1.00545  0.0238949  
0.88  0.966995  0.0229787  
0.9  0.939618  0.0227258  
0.92  0.929031  0.0223491  
0.94  0.903891  0.0217103  
0.96  0.866642  0.0207234  
0.98  0.852  0.0205848  
1  0.816761  0.019873  


==> vdp_noise-ou_dt1.0E-05_N1.0E+04_data_J.txt <==
epsilon  J  errorJ  
0.02  1.84184  0.00115041  
0.04  1.8423  0.00230237  
0.06  1.83846  0.00341242  
0.08  1.83012  0.00457138  
0.1  1.83173  0.00561489  
0.12  1.82257  0.00680674  
0.14  1.82217  0.00804242  
0.16  1.8081  0.00902752  
0.18  1.80539  0.0103149  
0.2  1.8  0.0112365  
0.22  1.78314  0.0126933  
0.24  1.77405  0.0137154  
0.26  1.74297  0.0149431  
0.28  1.73204  0.0160445  
0.3  1.73366  0.0172471  
0.32  1.70229  0.018623  
0.34  1.72099  0.0192058  
0.36  1.66725  0.0207019  
0.38  1.67075  0.0215279  
0.4  1.62921  0.0227776  
0.42  1.60629  0.0236613  
0.44  1.57714  0.0244806  
0.46  1.55532  0.0258331  
0.48  1.52726  0.0268378  
0.5  1.50726  0.0277936  
0.52  1.48688  0.028143  
0.54  1.44986  0.0291353  
0.56  1.42243  0.0297647  
0.58  1.36803  0.0309375  
0.6  1.34213  0.031632  
0.62  1.29543  0.0315507  
0.64  1.29286  0.032566  
0.66  1.26256  0.0328405  
0.68  1.22719  0.0335871  
0.7  1.19061  0.0345051  
0.72  1.1878  0.0337533  
0.74  1.17376  0.0349056  
0.76  1.08981  0.0353202  
0.78  1.0629  0.035212  
0.8  1.04795  0.0354442  
0.82  1.02268  0.0360596  
0.84  0.973061  0.0359478  
0.86  0.996754  0.0357365  
0.88  0.953226  0.0365959  
0.9  0.899007  0.0371341  
0.92  0.913434  0.0369257  
0.94  0.853877  0.0378863  
0.96  0.893785  0.0373297  
0.98  0.878611  0.0366379  
1  0.791176  0.0380531  


==> vdp_noise-ou_dt1.0E-05_N1.0E+04_data_K.txt <==
epsilon  K  errorK  
0.02  1.84185  0.00115036  
0.04  1.84237  0.00230033  
0.06  1.83858  0.00340648  
0.08  1.83017  0.00455417  
0.1  1.83145  0.00558459  
0.12  1.82273  0.00675398  
0.14  1.82241  0.00796226  
0.16  1.80701  0.00888181  
0.18  1.80651  0.0101667  
0.2  1.80039  0.0110252  
0.22  1.78423  0.0122993  
0.24  1.77527  0.0132585  
0.26  1.74725  0.0143282  
0.28  1.73304  0.0153934  
0.3  1.73289  0.0164098  
0.32  1.70337  0.0173349  
0.34  1.719  0.018098  
0.36  1.67154  0.0191219  
0.38  1.66983  0.0197533  
0.4  1.63656  0.0207071  
0.42  1.61162  0.0213295  
0.44  1.5821  0.0217513  
0.46  1.55716  0.0225823  
0.48  1.53452  0.0228624  
0.5  1.51817  0.0237851  
0.52  1.47749  0.0233882  
0.54  1.45287  0.0235605  
0.56  1.41384  0.0241781  
0.58  1.37803  0.0244789  
0.6  1.35703  0.0245815  
0.62  1.31064  0.0239881  
0.64  1.29333  0.0242644  
0.66  1.27016  0.024157  
0.68  1.24454  0.0243252  
0.7  1.20602  0.0240328  
0.72  1.18602  0.0235702  
0.74  1.15308  0.0236652  
0.76  1.10918  0.0232383  
0.78  1.0634  0.0225157  
0.8  1.04298  0.0221328  
0.82  1.04412  0.0224612  
0.84  0.985946  0.0214809  
0.86  1.00323  0.0218549  
0.88  0.963912  0.0213167  
0.9  0.930788  0.0210787  
0.92  0.925819  0.0209097  
0.94  0.894458  0.0204028  
0.96  0.871254  0.01968  
0.98  0.856543  0.0195723  
1  0.812903  0.0189905  

